The Many-Worlds Calculus

In this paper, we explore the interaction between two monoidal structures: a multiplicative one, for the encoding of pairing, and an additive one, for the encoding of choice. We propose a colored PROP to model computation in this framework, where the choice is parameterized by an algebraic side effect: the model can support regular tests, probabilistic and non-deterministic branching, as well as quantum branching, i.e. superposition. The graphical language comes equipped with a denotational semantics based on linear applications, and an equational theory. We prove the language to be universal, and the equational theory to be complete with respect to this semantics.

==> LMCS_-_submit/figures/H.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.25) {};
		\node [style={{H box}}] (2) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> LMCS_-_submit/figures/Lugano-2/Lugano-2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-1.75, 0.5) {};
		\node [style=none] (1)  at (-1.0, 0.5) {};
		\node [style=none] (2)  at (-1.75, 1.0) {};
		\node [style=none] (3)  at (-1.0, 1.0) {};
		\node [style=none] (4)  at (-1.375, 0.75) {$V_a$};
		\node [style=none] (5)  at (-1.125, 0.5) {};
		\node [style=none] (6)  at (-1.625, 0.5) {};
		\node [style=none] (7)  at (-1.375, 1.0) {};
		\node [style=none] (8)  at (-2.0, 2.0) {};
		\node [style=none] (9)  at (-1.25, 2.0) {};
		\node [style=none] (10)  at (-2.0, 2.5) {};
		\node [style=none] (11)  at (-1.25, 2.5) {};
		\node [style=none] (12)  at (-1.625, 2.25) {CX$_a$};
		\node [style=none] (13)  at (-1.375, 2.0) {};
		\node [style=none] (14)  at (-1.875, 2.0) {};
		\node [style=none] (15)  at (-1.375, 2.5) {};
		\node [style=none] (16)  at (-1.875, 2.5) {};
		\node [style=none] (17)  at (-1.75, -1.25) {};
		\node [style=none] (18)  at (-1.0, -1.25) {};
		\node [style=none] (19)  at (-1.75, -0.75) {};
		\node [style=none] (20)  at (-1.0, -0.75) {};
		\node [style=none] (21)  at (-1.375, -1.0) {$W_a$};
		\node [style=none] (22)  at (-1.125, -1.25) {};
		\node [style=none] (23)  at (-1.625, -1.25) {};
		\node [style=none] (24)  at (-1.125, -0.75) {};
		\node [style=none] (25)  at (-1.625, -0.75) {};
		\node [style=none] (26)  at (-2.5, -2.75) {};
		\node [style=none] (27)  at (-2.5, -2.25) {};
		\node [style=none] (28)  at (2.5, -2.75) {};
		\node [style=none] (29)  at (2.5, -2.25) {};
		\node [style=none] (30)  at (0.0, -2.5) {$F$};
		\node [style=none] (31)  at (-0.25, -2.75) {};
		\node [style=none] (32)  at (-0.25, -3.0) {};
		\node [style=none] (33)  at (-2.25, -2.25) {};
		\node [style=none] (34)  at (0.25, -2.25) {};
		\node [style=none] (35)  at (-2.5, 2.5) {};
		\node [style=none] (36)  at (-2.5, -1.25) {};
		\node [style=none] (37)  at (-1.875, -1.25) {};
		\node [style=none] (38)  at (-1.375, 3.0) {};
		\node [style=none] (39)  at (-1.625, 1.75) {};
		\node [style=none] (40)  at (-1.625, 1.25) {};
		\node [style=none] (41)  at (-1.125, 1.25) {};
		\node [style=none] (42)  at (-1.125, 1.75) {};
		\node [style=none] (43)  at (-1.375, 1.25) {};
		\node [style=none] (44)  at (-1.375, 1.75) {};
		\node [style=none] (45)  at (-1.375, 1.5) {$A$};
		\node [style=none, font={\scriptsize}, text=black] (46)  at (-0.25, -3.25) {$\one\oplus\one$};
		\node [style=none] (47)  at (0.0, 0.5) {};
		\node [style=none] (48)  at (0.75, 0.5) {};
		\node [style=none] (49)  at (0.0, 1.0) {};
		\node [style=none] (50)  at (0.75, 1.0) {};
		\node [style=none] (51)  at (0.375, 0.75) {$V_b$};
		\node [style=none] (52)  at (0.625, 0.5) {};
		\node [style=none] (53)  at (0.125, 0.5) {};
		\node [style=none] (54)  at (0.375, 1.0) {};
		\node [style=none] (55)  at (-0.25, 2.0) {};
		\node [style=none] (56)  at (0.5, 2.0) {};
		\node [style=none] (57)  at (-0.25, 2.5) {};
		\node [style=none] (58)  at (0.5, 2.5) {};
		\node [style=none] (59)  at (0.125, 2.25) {CX$_b$};
		\node [style=none] (60)  at (0.375, 2.0) {};
		\node [style=none] (61)  at (-0.125, 2.0) {};
		\node [style=none] (62)  at (0.375, 2.5) {};
		\node [style=none] (63)  at (-0.125, 2.5) {};
		\node [style=none] (64)  at (0.0, -1.25) {};
		\node [style=none] (65)  at (0.75, -1.25) {};
		\node [style=none] (66)  at (0.0, -0.75) {};
		\node [style=none] (67)  at (0.75, -0.75) {};
		\node [style=none] (68)  at (0.375, -1.0) {$W_b$};
		\node [style=none] (69)  at (0.625, -1.25) {};
		\node [style=none] (70)  at (0.125, -1.25) {};
		\node [style=none] (71)  at (0.625, -0.75) {};
		\node [style=none] (72)  at (0.125, -0.75) {};
		\node [style=none] (73)  at (-1.625, -2.25) {};
		\node [style=none] (74)  at (1.125, -2.25) {};
		\node [style=none] (75)  at (-0.75, 2.5) {};
		\node [style=none] (76)  at (-0.75, -1.25) {};
		\node [style=none] (77)  at (-0.125, -1.25) {};
		\node [style=none] (78)  at (0.375, 3.0) {};
		\node [style=none] (79)  at (0.125, 1.75) {};
		\node [style=none] (80)  at (0.125, 1.25) {};
		\node [style=none] (81)  at (0.625, 1.25) {};
		\node [style=none] (82)  at (0.625, 1.75) {};
		\node [style=none] (83)  at (0.375, 1.25) {};
		\node [style=none] (84)  at (0.375, 1.75) {};
		\node [style=none] (85)  at (0.375, 1.5) {$B$};
		\node [style=none] (86)  at (1.75, 0.5) {};
		\node [style=none] (87)  at (2.5, 0.5) {};
		\node [style=none] (88)  at (1.75, 1.0) {};
		\node [style=none] (89)  at (2.5, 1.0) {};
		\node [style=none] (90)  at (2.125, 0.75) {$V_c$};
		\node [style=none] (91)  at (2.375, 0.5) {};
		\node [style=none] (92)  at (1.875, 0.5) {};
		\node [style=none] (93)  at (2.125, 1.0) {};
		\node [style=none] (94)  at (1.5, 2.0) {};
		\node [style=none] (95)  at (2.25, 2.0) {};
		\node [style=none] (96)  at (1.5, 2.5) {};
		\node [style=none] (97)  at (2.25, 2.5) {};
		\node [style=none] (98)  at (1.875, 2.25) {CX$_c$};
		\node [style=none] (99)  at (2.125, 2.0) {};
		\node [style=none] (100)  at (1.625, 2.0) {};
		\node [style=none] (101)  at (2.125, 2.5) {};
		\node [style=none] (102)  at (1.625, 2.5) {};
		\node [style=none] (103)  at (1.75, -1.25) {};
		\node [style=none] (104)  at (2.5, -1.25) {};
		\node [style=none] (105)  at (1.75, -0.75) {};
		\node [style=none] (106)  at (2.5, -0.75) {};
		\node [style=none] (107)  at (2.125, -1.0) {$W_c$};
		\node [style=none] (108)  at (2.375, -1.25) {};
		\node [style=none] (109)  at (1.875, -1.25) {};
		\node [style=none] (110)  at (2.375, -0.75) {};
		\node [style=none] (111)  at (1.875, -0.75) {};
		\node [style=none] (112)  at (-1.0, -2.25) {};
		\node [style=none] (113)  at (2.0, -2.25) {};
		\node [style=none] (114)  at (1.0, 2.5) {};
		\node [style=none] (115)  at (1.0, -1.25) {};
		\node [style=none] (116)  at (1.625, -1.25) {};
		\node [style=none] (117)  at (2.125, 3.0) {};
		\node [style=none] (118)  at (1.875, 1.75) {};
		\node [style=none] (119)  at (1.875, 1.25) {};
		\node [style=none] (120)  at (2.375, 1.25) {};
		\node [style=none] (121)  at (2.375, 1.75) {};
		\node [style=none] (122)  at (2.125, 1.25) {};
		\node [style=none] (123)  at (2.125, 1.75) {};
		\node [style=none] (124)  at (2.125, 1.5) {$C$};
		\node [style=none, font={\scriptsize}, text=black] (125)  at (-1.375, 3.25) {$\one\oplus\one$};
		\node [style=none, font={\scriptsize}, text=black] (126)  at (0.375, 3.25) {$\one\oplus\one$};
		\node [style=none, font={\scriptsize}, text=black] (127)  at (2.125, 3.25) {$\one\oplus\one$};
		\node [style=none] (131)  at (2.25, -2.75) {};
		\node [style=none] (132)  at (2.25, -3.0) {};
		\node [style=none, font={\scriptsize}, text=black] (133)  at (2.25, -3.25) {$\one\oplus\one$};
		\node [style=none] (134)  at (1.0, -2.75) {};
		\node [style=none] (135)  at (1.0, -3.0) {};
		\node [style=none, font={\scriptsize}, text=black] (136)  at (1.0, -3.25) {$\one\oplus\one$};
		\node [style=none] (218)  at (-1.325, -1.25) {};
		\node [style=none] (219)  at (0.05, -2.25) {};
		\node [style=none] (220)  at (0.425, -1.25) {};
		\node [style=none] (221)  at (0.925, -2.25) {};
		\node [style=none] (222)  at (2.175, -1.25) {};
		\node [style=none] (223)  at (1.8, -2.25) {};
		\node [style=none] (230)  at (-2.25, -2.75) {};
		\node [style=none] (231)  at (-2.25, -3.0) {};
		\node [style=none, font={\scriptsize}, text=black] (232)  at (-2.25, -3.25) {$\one\oplus(\one\oplus\one)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2.center);
		\draw (1.center) to (0.center);
		\draw (2.center) to (3.center);
		\draw (3.center) to (1.center);
		\draw [draw=black, in=90, out=-90] (5.center) to (72.center);
		\draw [draw=black, in=90, out=-90, looseness=0.50] (6.center) to (110.center);
		\draw [draw=black] (7.center) to (43.center);
		\draw (8.center) to (10.center);
		\draw (9.center) to (8.center);
		\draw (10.center) to (11.center);
		\draw (11.center) to (9.center);
		\draw [draw=black] (13.center) to (44.center);
		\draw (17.center) to (19.center);
		\draw (18.center) to (17.center);
		\draw (19.center) to (20.center);
		\draw (20.center) to (18.center);
		\draw [draw=black, in=-270, out=-90] (22.center) to (34.center);
		\draw (26.center) to (27.center);
		\draw (27.center) to (29.center);
		\draw (28.center) to (26.center);
		\draw (29.center) to (28.center);
		\draw [black] (32.center) to (31.center);
		\draw [draw=black, in=-90, out=90] (33.center) to (37.center);
		\draw [draw=black, bend left=90, looseness=1.50] (35.center) to (16.center);
		\draw [draw=black, bend right=90, looseness=1.50] (36.center) to (23.center);
		\draw [draw=black] (36.center) to (35.center);
		\draw [draw=black] (37.center) to (14.center);
		\draw [draw=black] (38.center) to (15.center);
		\draw (39.center) to (42.center);
		\draw (40.center) to (39.center);
		\draw (40.center) to (41.center);
		\draw (42.center) to (41.center);
		\draw (47.center) to (49.center);
		\draw (48.center) to (47.center);
		\draw (49.center) to (50.center);
		\draw (50.center) to (48.center);
		\draw [draw=black, in=90, out=-90] (52.center) to (111.center);
		\draw [draw=black, in=90, out=-90] (53.center) to (24.center);
		\draw [draw=black] (54.center) to (83.center);
		\draw (55.center) to (57.center);
		\draw (56.center) to (55.center);
		\draw (57.center) to (58.center);
		\draw (58.center) to (56.center);
		\draw [draw=black] (60.center) to (84.center);
		\draw (64.center) to (66.center);
		\draw (65.center) to (64.center);
		\draw (66.center) to (67.center);
		\draw (67.center) to (65.center);
		\draw [draw=black, in=-270, out=-90] (69.center) to (74.center);
		\draw [draw=black, in=-90, out=90] (71.center) to (92.center);
		\draw [draw=black, in=-90, out=90] (73.center) to (77.center);
		\draw [draw=black, bend left=90, looseness=1.50] (75.center) to (63.center);
		\draw [draw=black, bend right=90, looseness=1.50] (76.center) to (70.center);
		\draw [draw=black] (76.center) to (75.center);
		\draw [draw=black] (77.center) to (61.center);
		\draw [draw=black] (78.center) to (62.center);
		\draw (79.center) to (82.center);
		\draw (80.center) to (79.center);
		\draw (80.center) to (81.center);
		\draw (82.center) to (81.center);
		\draw (86.center) to (88.center);
		\draw (87.center) to (86.center);
		\draw (88.center) to (89.center);
		\draw (89.center) to (87.center);
		\draw [draw=black, in=90, out=-90, looseness=0.50] (91.center) to (25.center);
		\draw [draw=black] (93.center) to (122.center);
		\draw (94.center) to (96.center);
		\draw (95.center) to (94.center);
		\draw (96.center) to (97.center);
		\draw (97.center) to (95.center);
		\draw [draw=black] (99.center) to (123.center);
		\draw (103.center) to (105.center);
		\draw (104.center) to (103.center);
		\draw (105.center) to (106.center);
		\draw (106.center) to (104.center);
		\draw [draw=black, in=90, out=-90, looseness=0.75] (108.center) to (113.center);
		\draw [draw=black, in=-90, out=90, looseness=0.50] (112.center) to (116.center);
		\draw [draw=black, bend left=90, looseness=1.50] (114.center) to (102.center);
		\draw [draw=black, bend right=90, looseness=1.50] (115.center) to (109.center);
		\draw [draw=black] (115.center) to (114.center);
		\draw [draw=black] (116.center) to (100.center);
		\draw [draw=black] (117.center) to (101.center);
		\draw (118.center) to (121.center);
		\draw (119.center) to (118.center);
		\draw (119.center) to (120.center);
		\draw (121.center) to (120.center);
		\draw [black] (132.center) to (131.center);
		\draw [black] (135.center) to (134.center);
		\draw [draw=black, in=-270, out=-90] (218.center) to (219.center);
		\draw [draw=black, in=-270, out=-90] (220.center) to (221.center);
		\draw [draw=black, in=90, out=-90, looseness=0.75] (222.center) to (223.center);
		\draw [black] (231.center) to (230.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/Lugano-2/Lugano-2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (138)  at (-2.875, -2.825) {};
		\node [style=none] (139)  at (-2.875, -2.325) {};
		\node [style=none] (140)  at (2.875, -2.825) {};
		\node [style=none] (141)  at (2.875, -2.325) {};
		\node [style=none] (142)  at (-0.125, -2.575) {$F$};
		\node [style=none] (145)  at (-1.5, 1.675) {};
		\node [style=none] (146)  at (-1.5, 1.175) {};
		\node [style=none] (147)  at (-1.0, 1.175) {};
		\node [style=none] (148)  at (-1.0, 1.675) {};
		\node [style=none] (149)  at (-1.25, 1.425) {$A$};
		\node [style=none] (151)  at (0.25, 1.675) {};
		\node [style=none] (152)  at (0.25, 1.175) {};
		\node [style=none] (153)  at (0.75, 1.175) {};
		\node [style=none] (154)  at (0.75, 1.675) {};
		\node [style=none] (155)  at (0.5, 1.425) {$B$};
		\node [style=none] (156)  at (2.0, 1.675) {};
		\node [style=none] (157)  at (2.0, 1.175) {};
		\node [style=none] (158)  at (2.5, 1.175) {};
		\node [style=none] (159)  at (2.5, 1.675) {};
		\node [style=none] (160)  at (2.25, 1.425) {$C$};
		\node [style=contraction] (167)  at (-1.25, 2.025) {};
		\node [style=none] (168)  at (-1.25, 1.675) {};
		\node [style=contraction] (169)  at (-1.25, 2.975) {};
		\node [style=none] (170)  at (-1.25, 3.325) {};
		\node [style=box] (171)  at (-0.975, 2.5) {$X$};
		\node [style=plus] (172)  at (-1.25, 0.825) {};
		\node [style=none] (173)  at (-1.25, 1.175) {};
		\node [style=dot] (174)  at (-1.625, 0.325) {};
		\node [style=dot] (175)  at (-0.875, 0.325) {};
		\node [style=plus] (176)  at (0.5, 0.825) {};
		\node [style=none] (177)  at (0.5, 1.175) {};
		\node [style=dot] (178)  at (0.125, 0.325) {};
		\node [style=dot] (179)  at (0.875, 0.325) {};
		\node [style=plus] (180)  at (2.25, 0.825) {};
		\node [style=none] (181)  at (2.25, 1.175) {};
		\node [style=dot] (182)  at (1.875, 0.325) {};
		\node [style=dot] (183)  at (2.625, 0.325) {};
		\node [style=plus] (184)  at (0.125, -1.45) {};
		\node [style=plus] (185)  at (0.625, -1.45) {};
		\node [style=plus] (186)  at (-2.625, -1.975) {};
		\node [style=tensor] (187)  at (-2.875, -1.5) {};
		\node [style=tensor] (188)  at (-2.375, -1.5) {};
		\node [style=none] (189)  at (-2.625, -2.325) {};
		\node [style=plus] (192)  at (1.125, -1.45) {};
		\node [style=plus] (193)  at (1.625, -1.45) {};
		\node [style=plus] (194)  at (-1.625, -1.975) {};
		\node [style=tensor] (195)  at (-1.875, -1.5) {};
		\node [style=tensor] (196)  at (-1.375, -1.5) {};
		\node [style=none] (197)  at (-1.625, -2.325) {};
		\node [style=plus] (200)  at (2.125, -1.45) {};
		\node [style=plus] (201)  at (2.625, -1.45) {};
		\node [style=plus] (202)  at (-0.625, -1.975) {};
		\node [style=tensor] (203)  at (-0.875, -1.5) {};
		\node [style=tensor] (204)  at (-0.375, -1.5) {};
		\node [style=none] (205)  at (-0.625, -2.325) {};
		\node [style=contraction] (208)  at (0.5, 2.025) {};
		\node [style=none] (209)  at (0.5, 1.675) {};
		\node [style=contraction] (210)  at (0.5, 2.975) {};
		\node [style=none] (211)  at (0.5, 3.325) {};
		\node [style=box] (212)  at (0.775, 2.5) {$X$};
		\node [style=contraction] (213)  at (2.25, 2.025) {};
		\node [style=none] (214)  at (2.25, 1.675) {};
		\node [style=contraction] (215)  at (2.25, 2.975) {};
		\node [style=none] (216)  at (2.25, 3.325) {};
		\node [style=box] (217)  at (2.525, 2.5) {$X$};
		\node [style=none] (224)  at (0.125, -2.325) {};
		\node [style=none] (225)  at (0.625, -2.325) {};
		\node [style=none] (226)  at (1.125, -2.325) {};
		\node [style=none] (227)  at (1.625, -2.325) {};
		\node [style=none] (228)  at (2.125, -2.325) {};
		\node [style=none] (229)  at (2.625, -2.325) {};
		\node [style=none] (233)  at (-0.375, -2.825) {};
		\node [style=none] (234)  at (-0.375, -3.075) {};
		\node [style=none, font={\scriptsize}, text=black] (235)  at (-0.375, -3.325) {$\one\oplus\one$};
		\node [style=none] (236)  at (2.625, -2.825) {};
		\node [style=none] (237)  at (2.625, -3.075) {};
		\node [style=none, font={\scriptsize}, text=black] (238)  at (2.625, -3.325) {$\one\oplus\one$};
		\node [style=none] (239)  at (1.125, -2.825) {};
		\node [style=none] (240)  at (1.125, -3.075) {};
		\node [style=none, font={\scriptsize}, text=black] (241)  at (1.125, -3.325) {$\one\oplus\one$};
		\node [style=none] (242)  at (-2.625, -2.825) {};
		\node [style=none] (243)  at (-2.625, -3.075) {};
		\node [style=none, font={\scriptsize}, text=black] (244)  at (-2.625, -3.325) {$\one\oplus(\one\oplus\one)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (138.center) to (139.center);
		\draw (139.center) to (141.center);
		\draw (140.center) to (138.center);
		\draw (141.center) to (140.center);
		\draw (145.center) to (148.center);
		\draw (146.center) to (145.center);
		\draw (146.center) to (147.center);
		\draw (148.center) to (147.center);
		\draw (151.center) to (154.center);
		\draw (152.center) to (151.center);
		\draw (152.center) to (153.center);
		\draw (154.center) to (153.center);
		\draw (156.center) to (159.center);
		\draw (157.center) to (156.center);
		\draw (157.center) to (158.center);
		\draw (159.center) to (158.center);
		\draw [style=compact dash, violet, bend left=45, looseness=1.25] (167) to (169);
		\draw [style=compact dash, blue, bend right=45, looseness=1.25] (167) to (169);
		\draw (168.center) to (167);
		\draw (170.center) to (169);
		\draw [violet] (172) to (174);
		\draw [blue] (172) to (175);
		\draw (173.center) to (172);
		\draw [violet, in=150, out=-135, looseness=0.75] (174) to (192);
		\draw [blue, in=60, out=-90, looseness=0.75] (175) to (192);
		\draw [blue, in=150, out=-30] (175) to (201);
		\draw [cyan] (176) to (178);
		\draw [green] (176) to (179);
		\draw (177.center) to (176);
		\draw [cyan, in=45, out=-135] (178) to (185);
		\draw [cyan, in=150, out=-30] (178) to (200);
		\draw [orange] (180) to (182);
		\draw [red] (180) to (183);
		\draw (181.center) to (180);
		\draw [orange, in=-135, out=135, looseness=0.75] (184) to (182);
		\draw [red] (184) to (183);
		\draw [green, in=225, out=135] (185) to (179);
		\draw [style=compact dash, violet, in=150, out=-90] (187) to (186);
		\draw [blue, style=compact dash, in=30, out=-90] (188) to (186);
		\draw (189.center) to (186);
		\draw [orange, in=-60, out=45] (193) to (182);
		\draw [red, in=-75, out=120] (193) to (183);
		\draw [style=compact dash, cyan, in=150, out=-90] (195) to (194);
		\draw [green, style=compact dash, in=30, out=-90] (196) to (194);
		\draw (197.center) to (194);
		\draw [green, in=-45, out=45, looseness=0.75] (200) to (179);
		\draw [violet, in=-30, out=45, looseness=0.75] (201) to (174);
		\draw [style=compact dash, orange, in=150, out=-90] (203) to (202);
		\draw [red, style=compact dash, in=30, out=-90] (204) to (202);
		\draw (205.center) to (202);
		\draw [style=compact dash, cyan, bend left=45, looseness=1.25] (208) to (210);
		\draw [style=compact dash, green, bend right=45, looseness=1.25] (208) to (210);
		\draw (209.center) to (208);
		\draw (211.center) to (210);
		\draw [style=compact dash, orange, bend left=45, looseness=1.25] (213) to (215);
		\draw [style=compact dash, red, bend right=45, looseness=1.25] (213) to (215);
		\draw (214.center) to (213);
		\draw (216.center) to (215);
		\draw (224.center) to (184);
		\draw (225.center) to (185);
		\draw (226.center) to (192);
		\draw (227.center) to (193);
		\draw (228.center) to (200);
		\draw (229.center) to (201);
		\draw [black] (234.center) to (233.center);
		\draw [black] (237.center) to (236.center);
		\draw [black] (240.center) to (239.center);
		\draw [black] (243.center) to (242.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/Lugano-2/Lugano-2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (251)  at (-0.7, 0.35) {};
		\node [style=none] (252)  at (-0.7, -0.15) {};
		\node [style=none] (253)  at (-0.2, -0.15) {};
		\node [style=none] (254)  at (-0.2, 0.35) {};
		\node [style=none] (255)  at (-0.45, 0.1) {$A$};
		\node [style=none] (256)  at (0.3, 0.35) {};
		\node [style=none] (257)  at (0.3, -0.15) {};
		\node [style=none] (258)  at (0.8, -0.15) {};
		\node [style=none] (259)  at (0.8, 0.35) {};
		\node [style=none] (260)  at (0.55, 0.1) {$B$};
		\node [style=none] (261)  at (1.3, 0.35) {};
		\node [style=none] (262)  at (1.3, -0.15) {};
		\node [style=none] (263)  at (1.8, -0.15) {};
		\node [style=none] (264)  at (1.8, 0.35) {};
		\node [style=none] (265)  at (1.55, 0.1) {$C$};
		\node [style=contraction] (266)  at (-0.45, 0.7) {};
		\node [style=none] (267)  at (-0.45, 0.35) {};
		\node [style=contraction] (268)  at (-0.45, 1.65) {};
		\node [style=none] (269)  at (-0.45, 2.0) {};
		\node [style=box] (270)  at (-0.175, 1.175) {$X$};
		\node [style=none] (272)  at (-0.45, -0.15) {};
		\node [style=none] (276)  at (0.55, -0.15) {};
		\node [style=none] (280)  at (1.55, -0.15) {};
		\node [style=plus] (285)  at (-1.575, -1.4) {};
		\node [style=tensor] (287)  at (-1.825, -0.925) {};
		\node [style=none] (288)  at (-1.575, -1.75) {};
		\node [style=tensor] (293)  at (-1.575, -0.425) {};
		\node [style=plus] (297)  at (-1.325, -0.9) {};
		\node [style=tensor] (299)  at (-1.075, -0.425) {};
		\node [style=contraction] (301)  at (0.55, 0.7) {};
		\node [style=none] (302)  at (0.55, 0.35) {};
		\node [style=contraction] (303)  at (0.55, 1.65) {};
		\node [style=none] (304)  at (0.55, 2.0) {};
		\node [style=box] (305)  at (0.825, 1.175) {$X$};
		\node [style=contraction] (306)  at (1.55, 0.7) {};
		\node [style=none] (307)  at (1.55, 0.35) {};
		\node [style=contraction] (308)  at (1.55, 1.65) {};
		\node [style=none] (309)  at (1.55, 2.0) {};
		\node [style=box] (310)  at (1.825, 1.175) {$X$};
		\node [style=none, font={\scriptsize}, text=black] (328)  at (-1.575, -2.0) {$\one\oplus(\one\oplus\one)$};
		\node [style=none, font={\scriptsize}, text=black] (329)  at (-0.45, -2.0) {$\one\oplus\one$};
		\node [style=none, font={\scriptsize}, text=black] (330)  at (0.55, -2.0) {$\one\oplus\one$};
		\node [style=none, font={\scriptsize}, text=black] (331)  at (1.55, -2.0) {$\one\oplus\one$};
		\node [style=plus] (332)  at (-0.45, -1.35) {};
		\node [style=none] (333)  at (-0.45, -1.75) {};
		\node [style=plus] (334)  at (-0.45, -0.5) {};
		\node [style=plus] (335)  at (0.55, -0.5) {};
		\node [style=plus] (336)  at (0.55, -1.35) {};
		\node [style=none] (337)  at (0.55, -1.75) {};
		\node [style=plus] (338)  at (1.55, -0.5) {};
		\node [style=plus] (339)  at (1.55, -1.35) {};
		\node [style=none] (340)  at (1.55, -1.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (251.center) to (254.center);
		\draw (252.center) to (251.center);
		\draw (252.center) to (253.center);
		\draw (254.center) to (253.center);
		\draw (256.center) to (259.center);
		\draw (257.center) to (256.center);
		\draw (257.center) to (258.center);
		\draw (259.center) to (258.center);
		\draw (261.center) to (264.center);
		\draw (262.center) to (261.center);
		\draw (262.center) to (263.center);
		\draw (264.center) to (263.center);
		\draw [style=compact dash, violet, bend left=45, looseness=1.25] (266) to (268);
		\draw [style=compact dash, blue, bend right=45, looseness=1.25] (266) to (268);
		\draw (267.center) to (266);
		\draw (269.center) to (268);
		\draw [blue, style=compact dash, in=150, out=-90] (287) to (285);
		\draw (288.center) to (285);
		\draw [green, style=compact dash, in=150, out=-90] (293) to (297);
		\draw [style=compact dash, violet, in=30, out=-90] (297) to (285);
		\draw [red, style=compact dash, in=30, out=-90] (299) to (297);
		\draw [style=compact dash, cyan, bend left=45, looseness=1.25] (301) to (303);
		\draw [style=compact dash, green, bend right=45, looseness=1.25] (301) to (303);
		\draw (302.center) to (301);
		\draw (304.center) to (303);
		\draw [style=compact dash, orange, bend left=45, looseness=1.25] (306) to (308);
		\draw [style=compact dash, red, bend right=45, looseness=1.25] (306) to (308);
		\draw (307.center) to (306);
		\draw (309.center) to (308);
		\draw [violet, bend left=45, looseness=1.25] (332) to (334);
		\draw [blue, bend right=45, looseness=1.25] (332) to (334);
		\draw (333.center) to (332);
		\draw (334) to (272.center);
		\draw [cyan, bend right=45, looseness=1.25] (335) to (336);
		\draw [green, bend left=45, looseness=1.25] (335) to (336);
		\draw (335) to (276.center);
		\draw (337.center) to (336);
		\draw [orange, bend right=45, looseness=1.25] (338) to (339);
		\draw [red, bend left=45, looseness=1.25] (338) to (339);
		\draw (338) to (280.center);
		\draw (340.center) to (339);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/NF-cap/NF-cap_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.25, -0.062) {};
		\node [style=none] (1)  at (0.25, -0.062) {};
		\node [style=none] (2)  at (0.0, 0.188) {};
		\node [style=none, font={\scriptsize}] (3)  at (-0.25, -0.188) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=90, looseness=1.75] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/NF-cap/NF-cap_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5)  at (-0.375, 0.025) {};
		\node [style=none] (6)  at (-0.375, -0.325) {};
		\node [style=none, font={\tiny}] (7)  at (-0.125, -0.15) {$\iso_A^{\inv}$};
		\node [style=none] (8)  at (0.125, -0.325) {};
		\node [style=none] (9)  at (0.125, 0.025) {};
		\node [style=none] (10)  at (-0.125, -0.325) {};
		\node [style=none] (11)  at (-0.3, 0.025) {};
		\node [style=none] (12)  at (0.05, 0.025) {};
		\node [style=none] (13)  at (-0.375, 0.575) {};
		\node [style=none] (14)  at (-0.375, 0.275) {};
		\node [style=none, font={\tiny}] (15)  at (-0.125, 0.425) {$\iso_A$};
		\node [style=none] (16)  at (0.125, 0.275) {};
		\node [style=none] (17)  at (0.125, 0.575) {};
		\node [style=none] (18)  at (-0.3, 0.275) {};
		\node [style=none] (19)  at (0.05, 0.275) {};
		\node [style=none] (21)  at (-0.125, 0.15) {...};
		\node [style=none] (22)  at (-0.125, -0.575) {};
		\node [style=none] (23)  at (-0.125, 0.575) {};
		\node [style=none] (24)  at (0.375, 0.575) {};
		\node [style=none] (26)  at (0.375, -0.575) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5.center) to (9.center);
		\draw (6.center) to (5.center);
		\draw (8.center) to (6.center);
		\draw (9.center) to (8.center);
		\draw (11.center) to (18.center);
		\draw (12.center) to (19.center);
		\draw (13.center) to (17.center);
		\draw (14.center) to (13.center);
		\draw (16.center) to (14.center);
		\draw (17.center) to (16.center);
		\draw (22.center) to (10.center);
		\draw [bend left=90, looseness=1.75] (23.center) to (24.center);
		\draw (26.center) to (24.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/NF-cap/NF-cap_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (28)  at (-0.625, 0.237) {};
		\node [style=none] (29)  at (-0.625, -0.112) {};
		\node [style=none, font={\tiny}] (30)  at (-0.375, 0.062) {$\iso_A^{\inv}$};
		\node [style=none] (31)  at (-0.125, -0.112) {};
		\node [style=none] (32)  at (-0.125, 0.237) {};
		\node [style=none] (33)  at (-0.375, -0.112) {};
		\node [style=none] (34)  at (-0.55, 0.237) {};
		\node [style=none] (35)  at (-0.2, 0.237) {};
		\node [style=none] (43)  at (-0.375, 0.362) {...};
		\node [style=none] (44)  at (-0.375, -0.362) {};
		\node [style=none] (48)  at (0.125, 0.237) {};
		\node [style=none] (49)  at (0.125, -0.112) {};
		\node [style=none, font={\tiny}] (50)  at (0.375, 0.062) {$\iso_A^{\inv}$};
		\node [style=none] (51)  at (0.625, -0.112) {};
		\node [style=none] (52)  at (0.625, 0.237) {};
		\node [style=none] (53)  at (0.375, -0.112) {};
		\node [style=none] (54)  at (0.2, 0.237) {};
		\node [style=none] (55)  at (0.55, 0.237) {};
		\node [style=none] (56)  at (0.375, 0.362) {...};
		\node [style=none] (57)  at (0.375, -0.362) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (28.center) to (32.center);
		\draw (29.center) to (28.center);
		\draw (31.center) to (29.center);
		\draw (32.center) to (31.center);
		\draw [bend left=90, looseness=1.75] (34.center) to (54.center);
		\draw [bend left=90, looseness=1.75] (35.center) to (55.center);
		\draw (44.center) to (33.center);
		\draw (48.center) to (52.center);
		\draw (49.center) to (48.center);
		\draw (51.center) to (49.center);
		\draw (52.center) to (51.center);
		\draw (57.center) to (53.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/NF-cap/NF-cap_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (59)  at (-0.95, -0.475) {};
		\node [style=none] (60)  at (-0.95, -0.825) {};
		\node [style=none, font={\tiny}] (61)  at (-0.7, -0.65) {$\iso_A^{\inv}$};
		\node [style=none] (62)  at (-0.45, -0.825) {};
		\node [style=none] (63)  at (-0.45, -0.475) {};
		\node [style=none] (64)  at (-0.7, -0.825) {};
		\node [style=none] (65)  at (-0.875, -0.475) {};
		\node [style=none] (66)  at (-0.525, -0.475) {};
		\node [style=none] (67)  at (-0.7, -0.35) {...};
		\node [style=none] (68)  at (-0.7, -1.075) {};
		\node [style=none] (69)  at (-0.2, -0.475) {};
		\node [style=none] (70)  at (-0.2, -0.825) {};
		\node [style=none, font={\tiny}] (71)  at (0.05, -0.65) {$\iso_A^{\inv}$};
		\node [style=none] (72)  at (0.3, -0.825) {};
		\node [style=none] (73)  at (0.3, -0.475) {};
		\node [style=none] (74)  at (0.05, -0.825) {};
		\node [style=none] (75)  at (-0.125, -0.475) {};
		\node [style=none] (76)  at (0.225, -0.475) {};
		\node [style=none] (77)  at (0.05, -0.35) {...};
		\node [style=none] (78)  at (0.05, -1.075) {};
		\node [style=dot] (79)  at (-1.7, 0.775) {};
		\node [style=dot] (80)  at (-1.7, 1.075) {};
		\node [style=small-contraction] (83)  at (-0.875, -0.1) {};
		\node [style=small-contraction] (84)  at (-0.125, -0.225) {};
		\node [style=dot] (91)  at (-1.425, 0.775) {};
		\node [style=small-contraction] (93)  at (-0.525, -0.175) {};
		\node [style=small-contraction] (94)  at (0.225, -0.25) {};
		\node [style=small-contraction] (95)  at (0.775, 0.925) {};
		\node [style=small-contraction] (96)  at (1.35, 0.925) {};
		\node [style=small-contraction] (97)  at (1.125, 0.925) {};
		\node [style=small-contraction] (98)  at (1.7, 0.925) {};
		\node [style=none] (99)  at (1.225, 0.625) {...};
		\node [style=none] (100)  at (0.625, 0.625) {...};
		\node [style=small-contraction] (121)  at (-1.425, 1.075) {};
		\node [style=dot] (122)  at (-0.925, 0.775) {};
		\node [style=small-contraction] (123)  at (-0.925, 1.075) {};
		\node [style=none] (124)  at (-1.0, 0.525) {};
		\node [style=none] (125)  at (-1.175, 0.975) {...};
		\node [style=dot] (126)  at (0.4, 0.775) {};
		\node [style=dot] (127)  at (0.4, 1.075) {};
		\node [style=dot] (128)  at (0.125, 0.775) {};
		\node [style=small-contraction] (129)  at (0.125, 1.075) {};
		\node [style=dot] (130)  at (-0.375, 0.775) {};
		\node [style=small-contraction] (131)  at (-0.375, 1.075) {};
		\node [style=none] (132)  at (0.075, 0.45) {};
		\node [style=none] (133)  at (-0.125, 0.975) {...};
		\node [style=none] (134)  at (-0.65, 0.925) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (59.center) to (63.center);
		\draw (60.center) to (59.center);
		\draw (62.center) to (60.center);
		\draw (63.center) to (62.center);
		\draw (68.center) to (64.center);
		\draw (69.center) to (73.center);
		\draw (70.center) to (69.center);
		\draw (72.center) to (70.center);
		\draw (73.center) to (72.center);
		\draw (78.center) to (74.center);
		\draw (79) to (83);
		\draw (79) to (84);
		\draw (80) to (79);
		\draw (83) to (65.center);
		\draw (83) to (122);
		\draw (84) to (75.center);
		\draw [bend right=15] (84) to (96);
		\draw (84) to (130);
		\draw (91) to (83);
		\draw (93) to (66.center);
		\draw [bend right=15] (93) to (97);
		\draw (93) to (128);
		\draw (93) to (126);
		\draw (94) to (76.center);
		\draw [bend right=15] (94) to (98);
		\draw (94) to (126);
		\draw [bend left=15] (95) to (83);
		\draw (121) to (91);
		\draw (122) to (94);
		\draw (123) to (122);
		\draw [style=dotted] (124.center) to (91);
		\draw (127) to (126);
		\draw (129) to (128);
		\draw (130) to (93);
		\draw (131) to (130);
		\draw [style=dotted] (132.center) to (128);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/NF-cap/NF-cap_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (102)  at (-0.875, -0.288) {};
		\node [style=none] (103)  at (-0.875, -0.637) {};
		\node [style=none, font={\tiny}] (104)  at (0.0, -0.463) {$\iso_{A\boxempty A}^{\inv}$};
		\node [style=none] (105)  at (0.875, -0.637) {};
		\node [style=none] (106)  at (0.875, -0.288) {};
		\node [style=none] (107)  at (0.0, -0.637) {};
		\node [style=none] (108)  at (-0.8, -0.288) {};
		\node [style=none] (109)  at (0.8, -0.288) {};
		\node [style=none] (110)  at (0.0, -0.887) {};
		\node [style=none] (111)  at (-0.325, -0.088) {...};
		\node [style=none] (112)  at (0.625, -0.088) {...};
		\node [style=small-contraction] (113)  at (-0.8, 0.012) {};
		\node [style=small-contraction] (114)  at (0.45, 0.012) {};
		\node [style=small-contraction] (115)  at (0.2, 0.012) {};
		\node [style=small-contraction] (116)  at (0.8, 0.012) {};
		\node [style=none] (117)  at (0.2, -0.288) {};
		\node [style=none] (118)  at (0.45, -0.288) {};
		\node [style=dot] (119)  at (-0.875, 0.887) {};
		\node [style=none] (135)  at (-0.575, -0.288) {};
		\node [style=small-contraction] (136)  at (-0.575, 0.012) {};
		\node [style=none] (137)  at (-0.075, -0.288) {};
		\node [style=small-contraction] (138)  at (-0.075, 0.012) {};
		\node [style=small-contraction] (139)  at (-0.875, 0.512) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (102.center) to (106.center);
		\draw (103.center) to (102.center);
		\draw (105.center) to (103.center);
		\draw (106.center) to (105.center);
		\draw (110.center) to (107.center);
		\draw (113) to (108.center);
		\draw (116) to (109.center);
		\draw (117.center) to (115);
		\draw (118.center) to (114);
		\draw (119) to (139);
		\draw (136) to (135.center);
		\draw (138) to (137.center);
		\draw (139) to (113);
		\draw [bend left=15] (139) to (115);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/NF-compo-circ-gen/NF-compo-circ-gen_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.5, 0.625) {};
		\node [style=none] (1)  at (0.5, 0.625) {};
		\node [style=none] (2)  at (-0.5, 0.125) {};
		\node [style=none] (3)  at (0.5, 0.125) {};
		\node [style=none] (4)  at (-0.375, 0.875) {};
		\node [style=none] (5)  at (-0.375, 0.625) {};
		\node [style=none] (6)  at (0.375, 0.875) {};
		\node [style=none] (7)  at (0.375, 0.625) {};
		\node [style=none] (8)  at (0.0, 0.375) {$\iso_{\mathcal B}^{\inv}$};
		\node [style=none] (9)  at (-0.25, 0.125) {};
		\node [style=none] (10)  at (-0.25, -0.125) {};
		\node [style=none] (11)  at (0.25, 0.125) {};
		\node [style=none] (12)  at (0.25, -0.125) {};
		\node [style=none] (13)  at (0.0, 0.75) {...};
		\node [style=none] (14)  at (0.0, 0.0) {...};
		\node [style=none] (15)  at (-0.5, 1.375) {};
		\node [style=none] (16)  at (0.5, 1.375) {};
		\node [style=none] (17)  at (-0.5, 0.875) {};
		\node [style=none] (18)  at (0.5, 0.875) {};
		\node [style=none] (19)  at (-0.375, 1.625) {};
		\node [style=none] (20)  at (-0.375, 1.375) {};
		\node [style=none] (21)  at (0.375, 1.625) {};
		\node [style=none] (22)  at (0.375, 1.375) {};
		\node [style=none] (23)  at (0.0, 1.125) {$\lambda$};
		\node [style=none] (24)  at (0.0, 1.5) {...};
		\node [style=none] (25)  at (-0.5, 2.125) {};
		\node [style=none] (26)  at (0.5, 2.125) {};
		\node [style=none] (27)  at (-0.5, 1.625) {};
		\node [style=none] (28)  at (0.5, 1.625) {};
		\node [style=none] (29)  at (-0.25, 2.375) {};
		\node [style=none] (30)  at (-0.25, 2.125) {};
		\node [style=none] (31)  at (0.25, 2.375) {};
		\node [style=none] (32)  at (0.25, 2.125) {};
		\node [style=none] (33)  at (0.0, 1.875) {$\iso_{\mathcal A}$};
		\node [style=none] (34)  at (0.0, 2.25) {...};
		\node [style=none] (35)  at (-0.5, -1.625) {};
		\node [style=none] (36)  at (0.5, -1.625) {};
		\node [style=none] (37)  at (-0.5, -2.125) {};
		\node [style=none] (38)  at (0.5, -2.125) {};
		\node [style=none] (39)  at (-0.375, -1.375) {};
		\node [style=none] (40)  at (-0.375, -1.625) {};
		\node [style=none] (41)  at (0.375, -1.375) {};
		\node [style=none] (42)  at (0.375, -1.625) {};
		\node [style=none] (43)  at (0.0, -1.875) {$\iso_{\mathcal C}^{\inv}$};
		\node [style=none] (44)  at (-0.25, -2.125) {};
		\node [style=none] (45)  at (-0.25, -2.375) {};
		\node [style=none] (46)  at (0.25, -2.125) {};
		\node [style=none] (47)  at (0.25, -2.375) {};
		\node [style=none] (48)  at (0.0, -1.5) {...};
		\node [style=none] (49)  at (0.0, -2.25) {...};
		\node [style=none] (50)  at (-0.5, -0.875) {};
		\node [style=none] (51)  at (0.5, -0.875) {};
		\node [style=none] (52)  at (-0.5, -1.375) {};
		\node [style=none] (53)  at (0.5, -1.375) {};
		\node [style=none] (54)  at (-0.375, -0.625) {};
		\node [style=none] (55)  at (-0.375, -0.875) {};
		\node [style=none] (56)  at (0.375, -0.625) {};
		\node [style=none] (57)  at (0.375, -0.875) {};
		\node [style=none] (58)  at (0.0, -1.125) {$\mu$};
		\node [style=none] (59)  at (0.0, -0.75) {...};
		\node [style=none] (60)  at (-0.5, -0.125) {};
		\node [style=none] (61)  at (0.5, -0.125) {};
		\node [style=none] (62)  at (-0.5, -0.625) {};
		\node [style=none] (63)  at (0.5, -0.625) {};
		\node [style=none] (66)  at (0.0, -0.375) {$\iso_{\mathcal B}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2.center);
		\draw (1.center) to (0.center);
		\draw (2.center) to (3.center);
		\draw (3.center) to (1.center);
		\draw (5.center) to (4.center);
		\draw (7.center) to (6.center);
		\draw (10.center) to (9.center);
		\draw (12.center) to (11.center);
		\draw (15.center) to (17.center);
		\draw (16.center) to (15.center);
		\draw (17.center) to (18.center);
		\draw (18.center) to (16.center);
		\draw (20.center) to (19.center);
		\draw (22.center) to (21.center);
		\draw (25.center) to (27.center);
		\draw (26.center) to (25.center);
		\draw (27.center) to (28.center);
		\draw (28.center) to (26.center);
		\draw (30.center) to (29.center);
		\draw (32.center) to (31.center);
		\draw (35.center) to (37.center);
		\draw (36.center) to (35.center);
		\draw (37.center) to (38.center);
		\draw (38.center) to (36.center);
		\draw (40.center) to (39.center);
		\draw (42.center) to (41.center);
		\draw (45.center) to (44.center);
		\draw (47.center) to (46.center);
		\draw (50.center) to (52.center);
		\draw (51.center) to (50.center);
		\draw (52.center) to (53.center);
		\draw (53.center) to (51.center);
		\draw (55.center) to (54.center);
		\draw (57.center) to (56.center);
		\draw (60.center) to (62.center);
		\draw (61.center) to (60.center);
		\draw (62.center) to (63.center);
		\draw (63.center) to (61.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/NF-compo-circ-gen/NF-compo-circ-gen_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (72)  at (-0.375, 0.125) {};
		\node [style=none] (73)  at (-0.375, -0.125) {};
		\node [style=none] (74)  at (0.375, 0.125) {};
		\node [style=none] (75)  at (0.375, -0.125) {};
		\node [style=none] (81)  at (0.0, 0.0) {...};
		\node [style=none] (83)  at (-0.5, 0.625) {};
		\node [style=none] (84)  at (0.5, 0.625) {};
		\node [style=none] (85)  at (-0.5, 0.125) {};
		\node [style=none] (86)  at (0.5, 0.125) {};
		\node [style=none] (87)  at (-0.375, 0.875) {};
		\node [style=none] (88)  at (-0.375, 0.625) {};
		\node [style=none] (89)  at (0.375, 0.875) {};
		\node [style=none] (90)  at (0.375, 0.625) {};
		\node [style=none] (91)  at (0.0, 0.375) {$\lambda$};
		\node [style=none] (92)  at (0.0, 0.75) {...};
		\node [style=none] (93)  at (-0.5, 1.375) {};
		\node [style=none] (94)  at (0.5, 1.375) {};
		\node [style=none] (95)  at (-0.5, 0.875) {};
		\node [style=none] (96)  at (0.5, 0.875) {};
		\node [style=none] (97)  at (-0.25, 1.625) {};
		\node [style=none] (98)  at (-0.25, 1.375) {};
		\node [style=none] (99)  at (0.25, 1.625) {};
		\node [style=none] (100)  at (0.25, 1.375) {};
		\node [style=none] (101)  at (0.0, 1.125) {$\iso_{\mathcal A}$};
		\node [style=none] (102)  at (0.0, 1.5) {...};
		\node [style=none] (103)  at (-0.5, -0.875) {};
		\node [style=none] (104)  at (0.5, -0.875) {};
		\node [style=none] (105)  at (-0.5, -1.375) {};
		\node [style=none] (106)  at (0.5, -1.375) {};
		\node [style=none] (107)  at (-0.375, -0.625) {};
		\node [style=none] (108)  at (-0.375, -0.875) {};
		\node [style=none] (109)  at (0.375, -0.625) {};
		\node [style=none] (110)  at (0.375, -0.875) {};
		\node [style=none] (111)  at (0.0, -1.125) {$\iso_{\mathcal C}^{\inv}$};
		\node [style=none] (112)  at (-0.25, -1.375) {};
		\node [style=none] (113)  at (-0.25, -1.625) {};
		\node [style=none] (114)  at (0.25, -1.375) {};
		\node [style=none] (115)  at (0.25, -1.625) {};
		\node [style=none] (116)  at (0.0, -0.75) {...};
		\node [style=none] (117)  at (0.0, -1.5) {...};
		\node [style=none] (118)  at (-0.5, -0.125) {};
		\node [style=none] (119)  at (0.5, -0.125) {};
		\node [style=none] (120)  at (-0.5, -0.625) {};
		\node [style=none] (121)  at (0.5, -0.625) {};
		\node [style=none] (126)  at (0.0, -0.375) {$\mu$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (73.center) to (72.center);
		\draw (75.center) to (74.center);
		\draw (83.center) to (85.center);
		\draw (84.center) to (83.center);
		\draw (85.center) to (86.center);
		\draw (86.center) to (84.center);
		\draw (88.center) to (87.center);
		\draw (90.center) to (89.center);
		\draw (93.center) to (95.center);
		\draw (94.center) to (93.center);
		\draw (95.center) to (96.center);
		\draw (96.center) to (94.center);
		\draw (98.center) to (97.center);
		\draw (100.center) to (99.center);
		\draw (103.center) to (105.center);
		\draw (104.center) to (103.center);
		\draw (105.center) to (106.center);
		\draw (106.center) to (104.center);
		\draw (108.center) to (107.center);
		\draw (110.center) to (109.center);
		\draw (113.center) to (112.center);
		\draw (115.center) to (114.center);
		\draw (118.center) to (120.center);
		\draw (119.center) to (118.center);
		\draw (120.center) to (121.center);
		\draw (121.center) to (119.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/NF-compo-circ-gen/NF-compo-circ-gen_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (128)  at (-0.375, -0.25) {};
		\node [style=none] (129)  at (-0.375, -0.5) {};
		\node [style=none] (130)  at (0.375, -0.25) {};
		\node [style=none] (131)  at (0.375, -0.5) {};
		\node [style=none] (132)  at (0.0, -0.375) {...};
		\node [style=none] (133)  at (-0.5, 0.25) {};
		\node [style=none] (134)  at (0.5, 0.25) {};
		\node [style=none] (135)  at (-0.5, -0.25) {};
		\node [style=none] (136)  at (0.5, -0.25) {};
		\node [style=none] (137)  at (-0.375, 0.5) {};
		\node [style=none] (138)  at (-0.375, 0.25) {};
		\node [style=none] (139)  at (0.375, 0.5) {};
		\node [style=none] (140)  at (0.375, 0.25) {};
		\node [style=none] (141)  at (0.0, 0.0) {$\nu$};
		\node [style=none] (142)  at (0.0, 0.375) {...};
		\node [style=none] (143)  at (-0.5, 1.0) {};
		\node [style=none] (144)  at (0.5, 1.0) {};
		\node [style=none] (145)  at (-0.5, 0.5) {};
		\node [style=none] (146)  at (0.5, 0.5) {};
		\node [style=none] (147)  at (-0.25, 1.25) {};
		\node [style=none] (148)  at (-0.25, 1.0) {};
		\node [style=none] (149)  at (0.25, 1.25) {};
		\node [style=none] (150)  at (0.25, 1.0) {};
		\node [style=none] (151)  at (0.0, 0.75) {$\iso_{\mathcal A}$};
		\node [style=none] (152)  at (0.0, 1.125) {...};
		\node [style=none] (153)  at (-0.5, -0.5) {};
		\node [style=none] (154)  at (0.5, -0.5) {};
		\node [style=none] (155)  at (-0.5, -1.0) {};
		\node [style=none] (156)  at (0.5, -1.0) {};
		\node [style=none] (161)  at (0.0, -0.75) {$\iso_{\mathcal C}^{\inv}$};
		\node [style=none] (162)  at (-0.25, -1.0) {};
		\node [style=none] (163)  at (-0.25, -1.25) {};
		\node [style=none] (164)  at (0.25, -1.0) {};
		\node [style=none] (165)  at (0.25, -1.25) {};
		\node [style=none] (167)  at (0.0, -1.125) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (129.center) to (128.center);
		\draw (131.center) to (130.center);
		\draw (133.center) to (135.center);
		\draw (134.center) to (133.center);
		\draw (135.center) to (136.center);
		\draw (136.center) to (134.center);
		\draw (138.center) to (137.center);
		\draw (140.center) to (139.center);
		\draw (143.center) to (145.center);
		\draw (144.center) to (143.center);
		\draw (145.center) to (146.center);
		\draw (146.center) to (144.center);
		\draw (148.center) to (147.center);
		\draw (150.center) to (149.center);
		\draw (153.center) to (155.center);
		\draw (154.center) to (153.center);
		\draw (155.center) to (156.center);
		\draw (156.center) to (154.center);
		\draw (163.center) to (162.center);
		\draw (165.center) to (164.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/NF-matrix-block-gen-alt-compo-aux/NF-matrix-block-gen-alt-compo-aux_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=contraction] (198)  at (0.325, 1.875) {};
		\node [style=none] (199)  at (0.325, 2.25) {};
		\node [style=contraction] (200)  at (1.325, 1.875) {};
		\node [style=none] (201)  at (1.325, 2.25) {};
		\node [style=contraction] (202)  at (0.325, 0.375) {};
		\node [style=contraction] (203)  at (1.325, 0.375) {};
		\node [style=none] (204)  at (0.575, 1.625) {};
		\node [style=none] (205)  at (0.575, 0.625) {};
		\node [style=none] (206)  at (1.075, 1.625) {};
		\node [style=none] (207)  at (1.075, 0.625) {};
		\node [style=box, font={\tiny}] (208)  at (0.325, 1.125) {$\lambda_{11}$};
		\node [style=box, font={\tiny}] (209)  at (1.575, 1.125) {$\lambda_{nm}$};
		\node [style=none] (210)  at (0.825, 1.75) {...};
		\node [style=none] (211)  at (0.825, 0.5) {...};
		\node [style=contraction] (213)  at (-0.425, 0.375) {};
		\node [style=contraction] (214)  at (-0.425, 1.875) {};
		\node [style=dot] (215)  at (-0.425, 2.25) {};
		\node [style=box, font={\tiny}] (216)  at (-0.675, 1.125) {$\lambda_{00}$};
		\node [style=box, font={\tiny}] (217)  at (-0.225, 1.55) {$\lambda_{01}$};
		\node [style=box, font={\tiny}] (218)  at (-0.225, 0.7) {$\lambda_{10}$};
		\node [style=none] (219)  at (0.075, 1.625) {};
		\node [style=none] (220)  at (0.075, 0.625) {};
		\node [style=contraction] (221)  at (0.325, -1.875) {};
		\node [style=none] (222)  at (0.325, -2.25) {};
		\node [style=contraction] (223)  at (1.325, -1.875) {};
		\node [style=none] (224)  at (1.325, -2.25) {};
		\node [style=contraction] (225)  at (0.325, -0.375) {};
		\node [style=contraction] (226)  at (1.325, -0.375) {};
		\node [style=none] (227)  at (0.575, -1.625) {};
		\node [style=none] (228)  at (0.575, -0.625) {};
		\node [style=none] (229)  at (1.075, -1.625) {};
		\node [style=none] (230)  at (1.075, -0.625) {};
		\node [style=box, font={\tiny}] (231)  at (0.325, -1.125) {$\mu_{11}$};
		\node [style=box, font={\tiny}] (232)  at (1.575, -1.125) {$\mu_{mp}$};
		\node [style=none] (233)  at (0.825, -1.75) {...};
		\node [style=none] (234)  at (0.825, -0.5) {...};
		\node [style=contraction] (235)  at (-0.425, -0.375) {};
		\node [style=contraction] (236)  at (-0.425, -1.875) {};
		\node [style=dot] (237)  at (-0.425, -2.25) {};
		\node [style=box, font={\tiny}] (238)  at (-0.675, -1.125) {$\mu_{00}$};
		\node [style=box, font={\tiny}] (239)  at (-0.225, -1.55) {$\mu_{10}$};
		\node [style=box, font={\tiny}] (240)  at (-0.225, -0.7) {$\mu_{01}$};
		\node [style=none] (241)  at (0.075, -1.625) {};
		\node [style=none] (242)  at (0.075, -0.625) {};
		\node [style=dot] (243)  at (-0.425, 0.125) {};
		\node [style=dot] (244)  at (-0.425, -0.125) {};
		\node [style=box-no-outline, font={\tiny}, text=gray] (329)  at (-1.575, 0.0) {$\{(a_{i0},b_{0\ell})\}_{i\ell}$};
		\node [style=none] (330)  at (-0.8, 0.25) {};
		\node [style=none] (331)  at (-0.8, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (198) to (199.center);
		\draw [style=dotted] (198) to (204.center);
		\draw (198) to (208);
		\draw (200) to (201.center);
		\draw (200) to (209);
		\draw (202) to (225);
		\draw (203) to (226);
		\draw [style=dotted] (205.center) to (202);
		\draw [style=dotted] (206.center) to (200);
		\draw [style=dotted] (207.center) to (203);
		\draw (208) to (202);
		\draw (209) to (203);
		\draw (214) to (216);
		\draw (214) to (217);
		\draw (215) to (214);
		\draw (216) to (213);
		\draw (217) to (202);
		\draw (218) to (213);
		\draw (218) to (198);
		\draw (218) to (213);
		\draw [style=dotted] (219.center) to (214);
		\draw [style=dotted] (220.center) to (213);
		\draw (221) to (222.center);
		\draw [style=dotted] (221) to (227.center);
		\draw (221) to (231);
		\draw (223) to (224.center);
		\draw (223) to (232);
		\draw [style=dotted] (228.center) to (225);
		\draw [style=dotted] (229.center) to (223);
		\draw [style=dotted] (230.center) to (226);
		\draw (231) to (225);
		\draw (232) to (226);
		\draw (236) to (238);
		\draw (236) to (239);
		\draw (237) to (236);
		\draw (238) to (235);
		\draw (239) to (225);
		\draw (240) to (235);
		\draw (240) to (221);
		\draw (240) to (235);
		\draw [style=dotted] (241.center) to (236);
		\draw [style=dotted] (242.center) to (235);
		\draw (243) to (213);
		\draw (244) to (235);
		\draw [style={arrows={->[]}}, draw=gray, bend left=15, looseness=0.75] (329) to (330.center);
		\draw [style={arrows={->[]}}, draw=gray, bend right=15, looseness=0.75] (329) to (331.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/NF-matrix-block-gen-alt-compo-aux/NF-matrix-block-gen-alt-compo-aux_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=contraction] (0)  at (-0.125, 1.75) {};
		\node [style=none] (1)  at (-0.125, 2.125) {};
		\node [style=contraction] (2)  at (0.875, 1.75) {};
		\node [style=none] (3)  at (0.875, 2.125) {};
		\node [style=contraction] (4)  at (-0.125, 0.25) {};
		\node [style=contraction] (5)  at (0.875, 0.25) {};
		\node [style=none] (6)  at (0.125, 1.5) {};
		\node [style=none] (7)  at (0.125, 0.5) {};
		\node [style=none] (8)  at (0.625, 1.5) {};
		\node [style=none] (9)  at (0.625, 0.5) {};
		\node [style=box, font={\tiny}] (10)  at (-0.125, 1.0) {$\lambda_{11}$};
		\node [style=box, font={\tiny}] (11)  at (1.125, 1.0) {$\lambda_{nm}$};
		\node [style=none] (12)  at (0.375, 1.625) {...};
		\node [style=none] (13)  at (0.375, 0.375) {...};
		\node [style=contraction] (100)  at (-0.875, 0.25) {};
		\node [style=contraction] (101)  at (-0.875, 1.75) {};
		\node [style=dot] (102)  at (-0.875, 2.125) {};
		\node [style=box, font={\tiny}] (106)  at (-1.125, 1.0) {$\lambda_{00}$};
		\node [style=box, font={\tiny}] (107)  at (-0.675, 1.425) {$\lambda_{01}$};
		\node [style=box, font={\tiny}] (108)  at (-0.675, 0.575) {$\lambda_{10}$};
		\node [style=none] (114)  at (-0.375, 1.5) {};
		\node [style=none] (115)  at (-0.375, 0.5) {};
		\node [style=contraction] (116)  at (-0.125, -1.75) {};
		\node [style=none] (117)  at (-0.125, -2.125) {};
		\node [style=contraction] (118)  at (0.875, -1.75) {};
		\node [style=none] (119)  at (0.875, -2.125) {};
		\node [style=contraction] (120)  at (-0.125, -0.25) {};
		\node [style=contraction] (121)  at (0.875, -0.25) {};
		\node [style=none] (122)  at (0.125, -1.5) {};
		\node [style=none] (123)  at (0.125, -0.5) {};
		\node [style=none] (124)  at (0.625, -1.5) {};
		\node [style=none] (125)  at (0.625, -0.5) {};
		\node [style=box, font={\tiny}] (126)  at (-0.125, -1.0) {$\mu_{11}$};
		\node [style=box, font={\tiny}] (127)  at (1.125, -1.0) {$\mu_{mp}$};
		\node [style=none] (128)  at (0.375, -1.625) {...};
		\node [style=none] (129)  at (0.375, -0.375) {...};
		\node [style=contraction] (130)  at (-0.875, -0.25) {};
		\node [style=contraction] (131)  at (-0.875, -1.75) {};
		\node [style=dot] (132)  at (-0.875, -2.125) {};
		\node [style=box, font={\tiny}] (133)  at (-1.125, -1.0) {$\mu_{00}$};
		\node [style=box, font={\tiny}] (134)  at (-0.675, -1.425) {$\mu_{10}$};
		\node [style=box, font={\tiny}] (135)  at (-0.675, -0.575) {$\mu_{01}$};
		\node [style=none] (136)  at (-0.375, -1.5) {};
		\node [style=none] (137)  at (-0.375, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
		\draw [style=dotted] (0) to (6.center);
		\draw (0) to (10);
		\draw (2) to (3.center);
		\draw (2) to (11);
		\draw (4) to (120);
		\draw (5) to (121);
		\draw [style=dotted] (7.center) to (4);
		\draw [style=dotted] (8.center) to (2);
		\draw [style=dotted] (9.center) to (5);
		\draw (10) to (4);
		\draw (11) to (5);
		\draw (100) to (130);
		\draw (101) to (106);
		\draw (101) to (107);
		\draw (102) to (101);
		\draw (106) to (100);
		\draw (107) to (4);
		\draw (108) to (100);
		\draw (108) to (0);
		\draw (108) to (100);
		\draw [style=dotted] (114.center) to (101);
		\draw [style=dotted] (115.center) to (100);
		\draw (116) to (117.center);
		\draw [style=dotted] (116) to (122.center);
		\draw (116) to (126);
		\draw (118) to (119.center);
		\draw (118) to (127);
		\draw [style=dotted] (123.center) to (120);
		\draw [style=dotted] (124.center) to (118);
		\draw [style=dotted] (125.center) to (121);
		\draw (126) to (120);
		\draw (127) to (121);
		\draw (131) to (133);
		\draw (131) to (134);
		\draw (132) to (131);
		\draw (133) to (130);
		\draw (134) to (120);
		\draw (135) to (130);
		\draw (135) to (116);
		\draw (135) to (130);
		\draw [style=dotted] (136.center) to (131);
		\draw [style=dotted] (137.center) to (130);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/NF-matrix-block-gen-alt-compo-aux/NF-matrix-block-gen-alt-compo-aux_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=small-contraction] (138)  at (-0.5, 0.25) {};
		\node [style=small-contraction] (139)  at (-0.5, -0.25) {};
		\node [style=small-contraction] (140)  at (0.0, 0.25) {};
		\node [style=small-contraction] (141)  at (0.0, -0.25) {};
		\node [style=contraction] (142)  at (-0.25, 1.75) {};
		\node [style=none] (143)  at (-0.25, 2.125) {};
		\node [style=contraction] (144)  at (0.75, 1.75) {};
		\node [style=none] (145)  at (0.75, 2.125) {};
		\node [style=none] (148)  at (0.0, 1.5) {};
		\node [style=none] (149)  at (0.0, 0.5) {};
		\node [style=none] (150)  at (0.5, 1.5) {};
		\node [style=none] (151)  at (0.5, 0.5) {};
		\node [style=box, font={\tiny}] (152)  at (-0.25, 1.0) {$\lambda_{11}$};
		\node [style=box, font={\tiny}] (153)  at (1.0, 1.0) {$\lambda_{nm}$};
		\node [style=none] (154)  at (0.25, 1.625) {...};
		\node [style=contraction] (157)  at (-1.0, 1.75) {};
		\node [style=dot] (158)  at (-1.0, 2.125) {};
		\node [style=box, font={\tiny}] (159)  at (-1.25, 1.0) {$\lambda_{00}$};
		\node [style=box, font={\tiny}] (160)  at (-0.8, 1.425) {$\lambda_{01}$};
		\node [style=box, font={\tiny}] (161)  at (-0.925, 0.575) {$\lambda_{10}$};
		\node [style=none] (162)  at (-0.5, 1.5) {};
		\node [style=none] (163)  at (-0.5, 0.5) {};
		\node [style=contraction] (164)  at (-0.25, -1.75) {};
		\node [style=none] (165)  at (-0.25, -2.125) {};
		\node [style=contraction] (166)  at (0.75, -1.75) {};
		\node [style=none] (167)  at (0.75, -2.125) {};
		\node [style=none] (170)  at (0.0, -1.5) {};
		\node [style=none] (171)  at (0.0, -0.5) {};
		\node [style=none] (172)  at (0.5, -1.5) {};
		\node [style=none] (173)  at (0.5, -0.5) {};
		\node [style=box, font={\tiny}] (174)  at (-0.25, -1.0) {$\mu_{11}$};
		\node [style=box, font={\tiny}] (175)  at (1.0, -1.0) {$\mu_{mp}$};
		\node [style=none] (176)  at (0.25, -1.625) {...};
		\node [style=none] (177)  at (0.25, -0.375) {...};
		\node [style=contraction] (179)  at (-1.0, -1.75) {};
		\node [style=dot] (180)  at (-1.0, -2.125) {};
		\node [style=box, font={\tiny}] (181)  at (-1.25, -1.0) {$\mu_{00}$};
		\node [style=box, font={\tiny}] (182)  at (-0.8, -1.425) {$\mu_{10}$};
		\node [style=box, font={\tiny}] (183)  at (-0.925, -0.575) {$\mu_{01}$};
		\node [style=none] (184)  at (-0.5, -1.5) {};
		\node [style=none] (185)  at (-0.5, -0.5) {};
		\node [style=small-contraction] (186)  at (0.75, 0.25) {};
		\node [style=small-contraction] (187)  at (0.75, -0.25) {};
		\node [style=small-contraction] (188)  at (1.25, 0.25) {};
		\node [style=small-contraction] (189)  at (1.25, -0.25) {};
		\node [style=small-contraction] (190)  at (-0.25, 0.25) {};
		\node [style=small-contraction] (191)  at (-0.25, -0.25) {};
		\node [style=small-contraction] (192)  at (-1.25, 0.25) {};
		\node [style=small-contraction] (193)  at (-1.25, -0.25) {};
		\node [style=small-contraction] (194)  at (-0.75, 0.25) {};
		\node [style=small-contraction] (195)  at (-0.75, -0.25) {};
		\node [style=small-contraction] (196)  at (-1.0, 0.25) {};
		\node [style=small-contraction] (197)  at (-1.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (138) to (191);
		\draw (139) to (138);
		\draw (140) to (141);
		\draw (140) to (139);
		\draw (141) to (138);
		\draw (141) to (190);
		\draw (142) to (143.center);
		\draw [style=dotted] (142) to (148.center);
		\draw (142) to (152);
		\draw (144) to (145.center);
		\draw (144) to (153);
		\draw [style=dotted] (149.center) to (140);
		\draw [style=dotted] (150.center) to (144);
		\draw [style=dotted] (151.center) to (186);
		\draw (152) to (190);
		\draw (157) to (159);
		\draw (157) to (160);
		\draw (158) to (157);
		\draw (159) to (192);
		\draw (160) to (138);
		\draw (161) to (142);
		\draw (161) to (196);
		\draw [style=dotted] (162.center) to (157);
		\draw [style=dotted] (163.center) to (194);
		\draw (164) to (165.center);
		\draw [style=dotted] (164) to (170.center);
		\draw (164) to (174);
		\draw (166) to (167.center);
		\draw (166) to (175);
		\draw [style=dotted] (171.center) to (141);
		\draw [style=dotted] (172.center) to (166);
		\draw (174) to (191);
		\draw (175) to (189);
		\draw (179) to (181);
		\draw (179) to (182);
		\draw (180) to (179);
		\draw (182) to (139);
		\draw (183) to (164);
		\draw (183) to (197);
		\draw [style=dotted] (184.center) to (179);
		\draw (187) to (186);
		\draw [style=dotted] (187) to (173.center);
		\draw (188) to (189);
		\draw (188) to (187);
		\draw (188) to (153);
		\draw (189) to (186);
		\draw (190) to (191);
		\draw (190) to (139);
		\draw (191) to (140);
		\draw (192) to (197);
		\draw (193) to (192);
		\draw (193) to (181);
		\draw (194) to (195);
		\draw (194) to (193);
		\draw (195) to (192);
		\draw (195) to (196);
		\draw [style=dotted] (195) to (185.center);
		\draw (196) to (197);
		\draw (196) to (193);
		\draw (197) to (194);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/NF-matrix-block-gen-alt-compo-aux/NF-matrix-block-gen-alt-compo-aux_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=contraction] (250)  at (-0.05, 1.75) {};
		\node [style=none] (251)  at (-0.05, 2.125) {};
		\node [style=contraction] (252)  at (0.95, 1.75) {};
		\node [style=none] (253)  at (0.95, 2.125) {};
		\node [style=none] (254)  at (0.2, 1.5) {};
		\node [style=none] (256)  at (0.7, 1.5) {};
		\node [style=box, font={\tiny}] (258)  at (-0.55, -0.25) {$\lambda_{10}$};
		\node [style=box, font={\tiny}] (259)  at (1.55, 0.25) {$\lambda_{nm}$};
		\node [style=none] (260)  at (0.45, 1.625) {...};
		\node [style=contraction] (261)  at (-0.8, 1.75) {};
		\node [style=dot] (262)  at (-0.8, 2.125) {};
		\node [style=box, font={\tiny}] (263)  at (-1.55, 0.75) {$\lambda_{00}$};
		\node [style=none] (266)  at (-0.4, 1.525) {};
		\node [style=contraction] (268)  at (-0.05, -1.75) {};
		\node [style=none] (269)  at (-0.05, -2.125) {};
		\node [style=contraction] (270)  at (0.95, -1.75) {};
		\node [style=none] (271)  at (0.95, -2.125) {};
		\node [style=none] (272)  at (0.2, -1.5) {};
		\node [style=none] (274)  at (0.7, -1.5) {};
		\node [style=box, font={\tiny}] (277)  at (1.55, -0.25) {$\mu_{mp}$};
		\node [style=none] (278)  at (0.45, -1.625) {...};
		\node [style=contraction] (280)  at (-0.8, -1.75) {};
		\node [style=dot] (281)  at (-0.8, -2.125) {};
		\node [style=box, font={\tiny}] (283)  at (-0.6, -0.75) {$\mu_{00}$};
		\node [style=none] (285)  at (-0.375, -1.6) {};
		\node [style=box, font={\tiny}] (287)  at (-1.55, 0.25) {$\mu_{00}$};
		\node [style=box, font={\tiny}] (288)  at (-0.975, 0.25) {$\mu_{0p}$};
		\node [style=box, font={\tiny}] (289)  at (-0.975, 0.75) {$\lambda_{00}$};
		\node [style=none] (290)  at (-1.25, 0.5) {...};
		\node [style=box, font={\tiny}] (291)  at (0.1, -0.25) {$\lambda_{1m}$};
		\node [style=box, font={\tiny}] (292)  at (0.05, -0.75) {$\mu_{0p}$};
		\node [style=none] (293)  at (-0.25, -0.5) {...};
		\node [style=box, font={\tiny}] (294)  at (0.95, 0.25) {$\lambda_{n0}$};
		\node [style=box, font={\tiny}] (295)  at (0.95, -0.25) {$\mu_{0p}$};
		\node [style=none] (296)  at (1.25, 0.0) {...};
		\node [style=none] (297)  at (-0.175, -1.5) {};
		\node [style=none] (298)  at (-0.55, 1.4) {};
		\node [style=none] (299)  at (0.075, 1.4) {};
		\node [style=none] (300)  at (0.825, 1.4) {};
		\node [style=none] (301)  at (0.825, -1.4) {};
		\node [style=none] (302)  at (-0.425, -1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (250) to (251.center);
		\draw [style=dotted] (250) to (254.center);
		\draw (250) to (258);
		\draw (250) to (291);
		\draw (252) to (253.center);
		\draw (252) to (259);
		\draw (252) to (294);
		\draw [style=dotted] (256.center) to (252);
		\draw (258) to (283);
		\draw (259) to (277);
		\draw (261) to (263);
		\draw (262) to (261);
		\draw (263) to (287);
		\draw [style=dotted] (266.center) to (261);
		\draw (268) to (269.center);
		\draw [style=dotted] (268) to (272.center);
		\draw (270) to (271.center);
		\draw (270) to (277);
		\draw [style=dotted] (274.center) to (270);
		\draw (280) to (283);
		\draw (281) to (280);
		\draw [style=dotted] (285.center) to (280);
		\draw (287) to (280);
		\draw (288) to (280);
		\draw (289) to (288);
		\draw (289) to (261);
		\draw (291) to (292);
		\draw (292) to (280);
		\draw (294) to (295);
		\draw (295) to (270);
		\draw [style=dotted] (297.center) to (268);
		\draw [style=dotted] (298.center) to (261);
		\draw [style=dotted] (299.center) to (250);
		\draw [style=dotted] (300.center) to (252);
		\draw [style=dotted] (301.center) to (270);
		\draw [style=dotted] (302.center) to (280);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/NF-matrix-block-gen-alt-compo-aux/NF-matrix-block-gen-alt-compo-aux_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=contraction] (304)  at (-0.125, 0.812) {};
		\node [style=none] (305)  at (-0.125, 1.188) {};
		\node [style=contraction] (306)  at (0.875, 0.812) {};
		\node [style=none] (307)  at (0.875, 1.188) {};
		\node [style=contraction] (308)  at (-0.125, -0.688) {};
		\node [style=contraction] (309)  at (0.875, -0.688) {};
		\node [style=none] (310)  at (0.125, 0.562) {};
		\node [style=none] (311)  at (0.125, -0.438) {};
		\node [style=none] (312)  at (0.625, 0.562) {};
		\node [style=none] (313)  at (0.625, -0.438) {};
		\node [style=box, font={\tiny}] (314)  at (-0.125, 0.062) {$\nu_{11}$};
		\node [style=box, font={\tiny}] (315)  at (1.125, 0.062) {$\nu_{nm}$};
		\node [style=none] (316)  at (0.375, 0.688) {...};
		\node [style=none] (317)  at (0.375, -0.562) {...};
		\node [style=contraction] (318)  at (-0.875, -0.688) {};
		\node [style=contraction] (319)  at (-0.875, 0.812) {};
		\node [style=dot] (320)  at (-0.875, 1.188) {};
		\node [style=box, font={\tiny}] (321)  at (-1.125, 0.062) {$\nu_{00}$};
		\node [style=box, font={\tiny}] (322)  at (-0.675, 0.487) {$\nu_{01}$};
		\node [style=box, font={\tiny}] (323)  at (-0.675, -0.362) {$\nu_{10}$};
		\node [style=none] (324)  at (-0.375, 0.562) {};
		\node [style=none] (325)  at (-0.375, -0.438) {};
		\node [style=dot] (326)  at (-0.875, -1.062) {};
		\node [style=none] (327)  at (-0.125, -1.188) {};
		\node [style=none] (328)  at (0.875, -1.188) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (304) to (305.center);
		\draw [style=dotted] (304) to (310.center);
		\draw (304) to (314);
		\draw (306) to (307.center);
		\draw (306) to (315);
		\draw [style=dotted] (311.center) to (308);
		\draw [style=dotted] (312.center) to (306);
		\draw [style=dotted] (313.center) to (309);
		\draw (314) to (308);
		\draw (315) to (309);
		\draw (319) to (321);
		\draw (319) to (322);
		\draw (320) to (319);
		\draw (321) to (318);
		\draw (322) to (308);
		\draw (323) to (318);
		\draw (323) to (304);
		\draw (323) to (318);
		\draw [style=dotted] (324.center) to (319);
		\draw [style=dotted] (325.center) to (318);
		\draw (326) to (318);
		\draw (327.center) to (308);
		\draw (328.center) to (309);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/NF-matrix-block-gen-compo-aux/NF-matrix-block-gen-compo-aux_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=contraction] (0)  at (-0.5, 1.25) {};
		\node [style=none] (1)  at (-0.5, 1.5) {};
		\node [style=contraction] (2)  at (0.5, 1.25) {};
		\node [style=none] (3)  at (0.5, 1.5) {};
		\node [style=contraction] (4)  at (-0.5, 0.25) {};
		\node [style=contraction] (5)  at (0.5, 0.25) {};
		\node [style=none] (6)  at (-0.25, 1.0) {};
		\node [style=none] (7)  at (-0.25, 0.5) {};
		\node [style=none] (8)  at (0.25, 1.0) {};
		\node [style=none] (9)  at (0.25, 0.5) {};
		\node [style=box, font={\tiny}] (10)  at (-0.75, 0.75) {$\lambda_{11}$};
		\node [style=box, font={\tiny}] (11)  at (0.75, 0.75) {$\lambda_{nm}$};
		\node [style=none] (12)  at (0.0, 1.125) {...};
		\node [style=none] (13)  at (0.0, 0.375) {...};
		\node [style=contraction] (16)  at (-0.5, -0.25) {};
		\node [style=contraction] (17)  at (0.5, -0.25) {};
		\node [style=contraction] (18)  at (-0.5, -1.25) {};
		\node [style=none] (19)  at (-0.5, -1.5) {};
		\node [style=contraction] (20)  at (0.5, -1.25) {};
		\node [style=none] (21)  at (0.5, -1.5) {};
		\node [style=none] (22)  at (-0.25, -0.5) {};
		\node [style=none] (23)  at (-0.25, -1.0) {};
		\node [style=none] (24)  at (0.25, -0.5) {};
		\node [style=none] (25)  at (0.25, -1.0) {};
		\node [style=box, font={\tiny}] (26)  at (-0.75, -0.75) {$\mu_{11}$};
		\node [style=box, font={\tiny}] (27)  at (0.75, -0.75) {$\mu_{mp}$};
		\node [style=none] (28)  at (0.0, -0.375) {...};
		\node [style=none] (29)  at (0.0, -1.125) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
		\draw [style=dotted] (0) to (6.center);
		\draw (0) to (10);
		\draw (2) to (3.center);
		\draw (2) to (11);
		\draw (4) to (16);
		\draw (5) to (17);
		\draw [style=dotted] (7.center) to (4);
		\draw [style=dotted] (8.center) to (2);
		\draw [style=dotted] (9.center) to (5);
		\draw (10) to (4);
		\draw (11) to (5);
		\draw [style=dotted] (16) to (22.center);
		\draw (16) to (26);
		\draw (17) to (27);
		\draw (18) to (19.center);
		\draw (20) to (21.center);
		\draw [style=dotted] (23.center) to (18);
		\draw [style=dotted] (24.center) to (17);
		\draw [style=dotted] (25.center) to (20);
		\draw (26) to (18);
		\draw (27) to (20);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/NF-matrix-block-gen-compo-aux/NF-matrix-block-gen-compo-aux_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=contraction] (31)  at (-0.5, 1.25) {};
		\node [style=none] (32)  at (-0.5, 1.5) {};
		\node [style=contraction] (33)  at (0.5, 1.25) {};
		\node [style=none] (34)  at (0.5, 1.5) {};
		\node [style=none] (37)  at (-0.25, 1.0) {};
		\node [style=none] (38)  at (-0.25, 0.5) {};
		\node [style=none] (39)  at (0.25, 1.0) {};
		\node [style=none] (40)  at (0.25, 0.5) {};
		\node [style=box, font={\tiny}] (41)  at (-0.75, 0.75) {$\lambda_{11}$};
		\node [style=box, font={\tiny}] (42)  at (0.75, 0.75) {$\lambda_{nm}$};
		\node [style=none] (43)  at (0.0, 1.125) {...};
		\node [style=none] (44)  at (0.0, 0.375) {...};
		\node [style=contraction] (47)  at (-0.5, -1.25) {};
		\node [style=none] (48)  at (-0.5, -1.5) {};
		\node [style=contraction] (49)  at (0.5, -1.25) {};
		\node [style=none] (50)  at (0.5, -1.5) {};
		\node [style=none] (51)  at (-0.25, -0.5) {};
		\node [style=none] (52)  at (-0.25, -1.0) {};
		\node [style=none] (53)  at (0.25, -0.5) {};
		\node [style=none] (54)  at (0.25, -1.0) {};
		\node [style=box, font={\tiny}] (55)  at (-0.75, -0.75) {$\mu_{11}$};
		\node [style=box, font={\tiny}] (56)  at (0.75, -0.75) {$\mu_{mp}$};
		\node [style=none] (57)  at (0.0, -0.375) {...};
		\node [style=none] (58)  at (0.0, -1.125) {...};
		\node [style=small-contraction] (59)  at (-1.0, 0.25) {};
		\node [style=small-contraction] (60)  at (-1.0, -0.25) {};
		\node [style=small-contraction] (61)  at (-0.5, 0.25) {};
		\node [style=small-contraction] (62)  at (-0.5, -0.25) {};
		\node [style=small-contraction] (63)  at (0.5, 0.25) {};
		\node [style=small-contraction] (64)  at (0.5, -0.25) {};
		\node [style=small-contraction] (65)  at (1.0, 0.25) {};
		\node [style=small-contraction] (66)  at (1.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (31) to (32.center);
		\draw [style=dotted] (31) to (37.center);
		\draw (31) to (41);
		\draw (33) to (34.center);
		\draw (33) to (42);
		\draw [style=dotted] (39.center) to (33);
		\draw (47) to (48.center);
		\draw (49) to (50.center);
		\draw [style=dotted] (52.center) to (47);
		\draw [style=dotted] (53.center) to (64);
		\draw [style=dotted] (54.center) to (49);
		\draw (55) to (47);
		\draw (55) to (60);
		\draw (56) to (49);
		\draw (56) to (66);
		\draw (59) to (41);
		\draw (60) to (59);
		\draw (61) to (62);
		\draw (61) to (60);
		\draw [style=dotted] (61) to (38.center);
		\draw (62) to (59);
		\draw [style=dotted] (62) to (51.center);
		\draw [style=dotted] (63) to (40.center);
		\draw (64) to (63);
		\draw (65) to (66);
		\draw (65) to (64);
		\draw (65) to (42);
		\draw (66) to (63);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/NF-matrix-block-gen-compo-aux/NF-matrix-block-gen-compo-aux_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=contraction] (68)  at (-0.5, 0.75) {};
		\node [style=none] (69)  at (-0.5, 1.0) {};
		\node [style=contraction] (70)  at (0.5, 0.75) {};
		\node [style=none] (71)  at (0.5, 1.0) {};
		\node [style=none] (72)  at (-0.25, 0.5) {};
		\node [style=none] (74)  at (0.25, 0.5) {};
		\node [style=box, font={\tiny}] (76)  at (-1.5, 0.25) {$\lambda_{11}\mu_{11}$};
		\node [style=none] (78)  at (0.0, 0.625) {...};
		\node [style=none] (79)  at (0.0, 0.0) {...};
		\node [style=contraction] (80)  at (-0.5, -0.75) {};
		\node [style=none] (81)  at (-0.5, -1.0) {};
		\node [style=contraction] (82)  at (0.5, -0.75) {};
		\node [style=none] (83)  at (0.5, -1.0) {};
		\node [style=none] (85)  at (-0.25, -0.5) {};
		\node [style=none] (87)  at (0.25, -0.5) {};
		\node [style=none] (91)  at (0.0, -0.625) {...};
		\node [style=box, font={\tiny}] (92)  at (-0.5, -0.25) {$\lambda_{1m}\mu_{m1}$};
		\node [style=none] (93)  at (-1.0, 0.0) {...};
		\node [style=box, font={\tiny}] (94)  at (0.5, 0.25) {$\lambda_{n1}\mu_{1p}$};
		\node [style=box, font={\tiny}] (95)  at (1.5, -0.25) {$\lambda_{nm}\mu_{mp}$};
		\node [style=none] (96)  at (1.0, 0.0) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (68) to (69.center);
		\draw [style=dotted] (68) to (72.center);
		\draw (68) to (76);
		\draw (68) to (92);
		\draw (70) to (71.center);
		\draw [style=dotted] (74.center) to (70);
		\draw (80) to (81.center);
		\draw [bend left] (80) to (76);
		\draw (82) to (83.center);
		\draw (82) to (95);
		\draw [style=dotted] (85.center) to (80);
		\draw [style=dotted] (87.center) to (82);
		\draw (92) to (80);
		\draw (94) to (70);
		\draw (94) to (82);
		\draw [bend right] (95) to (70);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/NF-matrix-block-gen-compo-aux/NF-matrix-block-gen-compo-aux_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=contraction] (97)  at (-0.5, 0.75) {};
		\node [style=none] (98)  at (-0.5, 1.0) {};
		\node [style=contraction] (99)  at (0.5, 0.75) {};
		\node [style=none] (100)  at (0.5, 1.0) {};
		\node [style=none] (101)  at (-0.25, 0.5) {};
		\node [style=none] (102)  at (0.25, 0.5) {};
		\node [style=box, font={\tiny}] (103)  at (-0.75, -0.25) {$\sum\lambda_{1k}\mu_{k1}$};
		\node [style=box, font={\tiny}] (104)  at (0.75, 0.25) {$\sum\lambda_{nk}\mu_{kp}$};
		\node [style=none] (105)  at (0.0, 0.625) {...};
		\node [style=contraction] (106)  at (-0.5, -0.75) {};
		\node [style=none] (107)  at (-0.5, -1.0) {};
		\node [style=contraction] (108)  at (0.5, -0.75) {};
		\node [style=none] (109)  at (0.5, -1.0) {};
		\node [style=none] (110)  at (-0.25, -0.5) {};
		\node [style=none] (111)  at (0.25, -0.5) {};
		\node [style=none] (112)  at (0.0, -0.625) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (97) to (98.center);
		\draw [style=dotted] (97) to (101.center);
		\draw (97) to (103);
		\draw (99) to (100.center);
		\draw (99) to (104);
		\draw [style=dotted] (102.center) to (99);
		\draw (103) to (106);
		\draw (104) to (108);
		\draw (106) to (107.center);
		\draw (108) to (109.center);
		\draw [style=dotted] (110.center) to (106);
		\draw [style=dotted] (111.center) to (108);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/NF-matrix-block-gen-compo-boundaries/NF-matrix-block-gen-compo-boundaries_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.188, -1.038) {};
		\node [style=contraction] (1)  at (-0.188, -0.787) {};
		\node [style=dot] (2)  at (-1.062, -0.412) {};
		\node [style=box, font={\tiny}] (3)  at (-1.062, -0.688) {$\lambda_1''\mu_{11}$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (4)  at (-2.237, -0.688) {$\prescript{\lambda''}{1}{w}_{11}^{\mu}$};
		\node [style=dot] (5)  at (-1.012, 0.588) {};
		\node [style=box, font={\tiny}] (6)  at (-1.012, 0.312) {$\lambda_n''\mu_{n1}$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (7)  at (-2.188, 0.312) {$\prescript{\lambda''}{n}{w}_{n1}^{\mu}$};
		\node [style=none] (8)  at (-1.037, -0.037) {$\vdots$};
		\node [style=dot] (9)  at (0.562, -0.162) {};
		\node [style=box, font={\tiny}] (10)  at (0.562, -0.438) {$\mu_1''$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (11)  at (2.238, -0.438) {$\bigsqcup_i\prescript{\lambda'}{i}{w}_1^{\mu''}\sqcup \prescript{\lambda}{0}{w}_1^{\mu''}$};
		\node [style=none] (12)  at (-0.412, 0.713) {};
		\node [style=none] (13)  at (0.088, 0.713) {};
		\node [style=none] (14)  at (-0.162, 0.463) {...};
		\node [style=dot] (15)  at (0.488, 1.038) {};
		\node [style=dot] (16)  at (0.488, 0.388) {};
		\node [style=box, font={\tiny}] (17)  at (0.488, 0.713) {$\lambda_0$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (18)  at (1.938, 0.688) {$\bigsqcup_i\prescript{\lambda}{0}{w}_i^{\mu''}\sqcup \prescript{\lambda}{0}{w}_0^{\mu}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
		\draw (1) to (3);
		\draw (1) to (13.center);
		\draw (2) to (3);
		\draw [style={arrows={->[]}}, draw=gray] (4) to (3);
		\draw (5) to (6);
		\draw (6) to (1);
		\draw [style={arrows={->[]}}, draw=gray] (7) to (6);
		\draw (9) to (10);
		\draw (10) to (1);
		\draw [style={arrows={->[]}}, draw=gray] (11) to (10);
		\draw (12.center) to (1);
		\draw (15) to (16);
		\draw [style={arrows={->[]}}, draw=gray, bend right=360] (18) to (17);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/NF-matrix-block-gen-compo-boundaries/NF-matrix-block-gen-compo-boundaries_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (20)  at (-0.05, -1.538) {};
		\node [style=contraction] (21)  at (-0.05, -1.288) {};
		\node [style=dot] (29)  at (0.95, -0.663) {};
		\node [style=box, font={\tiny}] (30)  at (0.95, -0.938) {$\mu_1''$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (31)  at (2.125, -0.938) {$\prescript{\lambda'}{n}{w}_1^{\mu''}$};
		\node [style=none] (32)  at (-0.275, 0.212) {};
		\node [style=none] (33)  at (0.225, 0.212) {};
		\node [style=none] (34)  at (-0.025, -0.038) {...};
		\node [style=dot] (35)  at (-0.675, 1.538) {};
		\node [style=dot] (36)  at (-0.675, 0.887) {};
		\node [style=box, font={\tiny}] (37)  at (-0.675, 1.212) {$\lambda_0$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (38)  at (-2.125, 1.212) {$\bigsqcup\limits_{i\neq1}\prescript{\lambda}{0}{w}_i^{\mu''}\sqcup \prescript{\lambda}{0}{w}_0^{\mu}$};
		\node [style=dot] (39)  at (0.625, 0.787) {};
		\node [style=box, font={\tiny}] (41)  at (0.625, 0.462) {$\lambda_0\mu_1''$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (42)  at (1.575, 0.462) {$\prescript{\lambda}{0}{w}_1^{\mu''}$};
		\node [style=dot] (43)  at (0.875, 0.087) {};
		\node [style=box, font={\tiny}] (44)  at (0.875, -0.188) {$\mu_1''$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (45)  at (2.05, -0.188) {$\prescript{\lambda'}{1}{w}_1^{\mu''}$};
		\node [style=none] (46)  at (0.625, -0.663) {$\vdots$};
		\node [style=dot] (70)  at (-0.725, -0.663) {};
		\node [style=box, font={\tiny}] (71)  at (-0.725, -0.938) {$\lambda_1''\mu_{11}$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (72)  at (-1.9, -0.938) {$\prescript{\lambda''}{1}{w}_{11}^{\mu}$};
		\node [style=dot] (73)  at (-0.675, 0.337) {};
		\node [style=box, font={\tiny}] (74)  at (-0.675, 0.062) {$\lambda_n''\mu_{n1}$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (75)  at (-1.85, 0.062) {$\prescript{\lambda''}{n}{w}_{n1}^{\mu}$};
		\node [style=none] (76)  at (-0.7, -0.288) {$\vdots$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (20.center) to (21);
		\draw (21) to (33.center);
		\draw (21) to (74);
		\draw (29) to (30);
		\draw (30) to (21);
		\draw [style={arrows={->[]}}, draw=gray] (31) to (30);
		\draw (32.center) to (21);
		\draw (35) to (36);
		\draw [style={arrows={->[]}}, draw=gray, bend left=360] (38) to (37);
		\draw (39) to (41);
		\draw (41) to (21);
		\draw [style={arrows={->[]}}, draw=gray, bend right=360] (42) to (41);
		\draw (43) to (44);
		\draw (44) to (21);
		\draw [style={arrows={->[]}}, draw=gray] (45) to (44);
		\draw (70) to (71);
		\draw (71) to (21);
		\draw [style={arrows={->[]}}, draw=gray] (72) to (71);
		\draw (73) to (74);
		\draw [style={arrows={->[]}}, draw=gray] (75) to (74);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/NF-matrix-block-gen-compo-boundaries/NF-matrix-block-gen-compo-boundaries_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (48)  at (0.438, -0.875) {};
		\node [style=contraction] (49)  at (0.438, -0.625) {};
		\node [style=dot] (50)  at (-0.937, -0.15) {};
		\node [style=box, font={\tiny}] (51)  at (-0.937, -0.525) {$\sum_i\lambda_i''\mu_{i1}{+}\lambda_0\mu_1''$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (52)  at (-2.612, -0.525) {$\underline{w}_1$};
		\node [style=dot] (53)  at (1.438, 0.0) {};
		\node [style=box, font={\tiny}] (54)  at (1.438, -0.275) {$\mu_1''$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (55)  at (2.613, -0.275) {$\prescript{\lambda'}{n}{w}_1^{\mu''}$};
		\node [style=none] (56)  at (0.213, 0.875) {};
		\node [style=none] (57)  at (0.713, 0.875) {};
		\node [style=none] (58)  at (0.463, 0.625) {...};
		\node [style=dot] (59)  at (-0.187, 0.7) {};
		\node [style=dot] (60)  at (-0.187, 0.05) {};
		\node [style=box, font={\tiny}] (61)  at (-0.187, 0.375) {$\lambda_0$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (62)  at (-1.637, 0.375) {$\bigsqcup\limits_{i\neq1}\prescript{\lambda}{0}{w}_i^{\mu''}\sqcup \prescript{\lambda}{0}{w}_0^{\mu}$};
		\node [style=dot] (66)  at (1.363, 0.75) {};
		\node [style=box, font={\tiny}] (67)  at (1.363, 0.475) {$\mu_1''$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (68)  at (2.538, 0.475) {$\prescript{\lambda'}{1}{w}_1^{\mu''}$};
		\node [style=none] (69)  at (1.113, 0.0) {$\vdots$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (48.center) to (49);
		\draw (49) to (51);
		\draw (49) to (57.center);
		\draw (50) to (51);
		\draw [style={arrows={->[]}}, draw=gray] (52) to (51);
		\draw (53) to (54);
		\draw (54) to (49);
		\draw [style={arrows={->[]}}, draw=gray] (55) to (54);
		\draw (56.center) to (49);
		\draw (59) to (60);
		\draw [style={arrows={->[]}}, draw=gray, bend left=360] (62) to (61);
		\draw (66) to (67);
		\draw (67) to (49);
		\draw [style={arrows={->[]}}, draw=gray] (68) to (67);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/NF-matrix-block-gen-compo-junction/NF-matrix-block-gen-compo-junction_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=contraction] (0)  at (-0.025, 0.25) {};
		\node [style=box, font={\tiny}] (2)  at (-0.275, 1.0) {$\lambda_{11}$};
		\node [style=dot] (3)  at (-0.4, 0.625) {};
		\node [style=box, font={\tiny}] (4)  at (-0.4, 0.35) {$\lambda_1''$};
		\node [style=contraction] (5)  at (-0.025, -0.25) {};
		\node [style=box, font={\tiny}] (7)  at (-0.275, -1.0) {$\mu_{11}$};
		\node [style=dot] (8)  at (-0.4, -0.625) {};
		\node [style=box, font={\tiny}] (9)  at (-0.4, -0.375) {$\mu_1'$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (10)  at (-2.075, 1.0) {$\bigsqcup_i\prescript{\lambda}{11}{w}_{1i}^{\mu}\sqcup\prescript{\lambda}{11}{w}_{1}^{\mu'}$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (11)  at (-2.075, 0.35) {$\bigsqcup_i\prescript{\lambda''}{1}{w}_{1i}^{\mu}\sqcup\prescript{\lambda''}{1}{w}_{1}^{\mu'}$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (12)  at (-2.075, -0.375) {$\bigsqcup_i\prescript{\lambda}{i1}{w}_{1}^{\mu'}\sqcup\prescript{\lambda''}{1}{w}_{1}^{\mu'}$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (13)  at (-2.075, -1.0) {$\bigsqcup_i\prescript{\lambda}{i1}{w}_{11}^{\mu}\sqcup\prescript{\lambda''}{1}{w}_{11}^{\mu}$};
		\node [style=box, font={\tiny}] (14)  at (0.225, 1.0) {$\lambda_{n1}$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (15)  at (2.025, 1.0) {$\bigsqcup_i\prescript{\lambda}{n1}{w}_{1i}^{\mu}\sqcup\prescript{\lambda}{n1}{w}_{1}^{\mu'}$};
		\node [style=none] (16)  at (-0.45, 1.5) {};
		\node [style=none] (17)  at (0.425, 1.5) {};
		\node [style=box, font={\tiny}] (18)  at (0.275, -1.0) {$\mu_{1p}$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (19)  at (2.075, -1.0) {$\bigsqcup_i\prescript{\lambda}{i1}{w}_{1p}^{\mu}\sqcup\prescript{\lambda''}{1}{w}_{1p}^{\mu}$};
		\node [style=none] (20)  at (-0.425, -1.5) {};
		\node [style=none] (21)  at (0.425, -1.5) {};
		\node [style=none] (22)  at (-0.025, 1.325) {...};
		\node [style=none] (23)  at (0.0, -1.375) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (5);
		\draw (0) to (4);
		\draw (2) to (0);
		\draw (3) to (4);
		\draw (5) to (7);
		\draw (5) to (18);
		\draw (9) to (8);
		\draw (9) to (5);
		\draw [style={arrows={->[]}}, draw=gray] (10) to (2);
		\draw [style={arrows={->[]}}, draw=gray] (11) to (4);
		\draw [style={arrows={->[]}}, draw=gray] (12) to (9);
		\draw [style={arrows={->[]}}, draw=gray] (13) to (7);
		\draw (14) to (0);
		\draw [style={arrows={->[]}}, draw=gray] (15) to (14);
		\draw (16.center) to (2);
		\draw (17.center) to (14);
		\draw [style={arrows={->[]}}, draw=gray] (19) to (18);
		\draw (20.center) to (7);
		\draw (21.center) to (18);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/NF-matrix-block-gen-compo-junction/NF-matrix-block-gen-compo-junction_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=contraction] (25)  at (-0.738, 0.25) {};
		\node [style=box, font={\tiny}] (26)  at (-0.988, 1.0) {$\lambda_{11}$};
		\node [style=contraction] (29)  at (-0.738, -0.25) {};
		\node [style=box, font={\tiny}] (30)  at (-0.988, -1.0) {$\mu_{11}$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (33)  at (-2.788, 1.0) {$\bigsqcup_i\prescript{\lambda}{11}{w}_{1i}^{\mu}\sqcup\prescript{\lambda}{11}{w}_{1}^{\mu'}$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (36)  at (-2.788, -1.0) {$\bigsqcup_i\prescript{\lambda}{i1}{w}_{11}^{\mu}\sqcup\prescript{\lambda''}{1}{w}_{11}^{\mu}$};
		\node [style=box, font={\tiny}] (37)  at (-0.488, 1.0) {$\lambda_{n1}$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (38)  at (1.312, 1.0) {$\bigsqcup_i\prescript{\lambda}{n1}{w}_{1i}^{\mu}\sqcup\prescript{\lambda}{n1}{w}_{1}^{\mu'}$};
		\node [style=none] (39)  at (-1.163, 1.5) {};
		\node [style=none] (40)  at (-0.288, 1.5) {};
		\node [style=box, font={\tiny}] (41)  at (-0.438, -1.0) {$\mu_{1p}$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (42)  at (1.363, -1.0) {$\bigsqcup_i\prescript{\lambda}{i1}{w}_{1p}^{\mu}\sqcup\prescript{\lambda''}{1}{w}_{1p}^{\mu}$};
		\node [style=none] (43)  at (-1.138, -1.5) {};
		\node [style=none] (44)  at (-0.288, -1.5) {};
		\node [style=none] (45)  at (-0.738, 1.325) {...};
		\node [style=none] (46)  at (-0.712, -1.375) {...};
		\node [style=dot] (47)  at (1.863, 0.625) {};
		\node [style=box, font={\tiny}] (48)  at (1.863, 0.35) {$\lambda_1''$};
		\node [style=dot] (49)  at (1.863, -0.375) {};
		\node [style=box, font={\tiny}] (50)  at (1.863, -0.125) {$\mu_1'$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (51)  at (2.788, 0.35) {$\prescript{\lambda''}{1}{w}_{1}^{\mu'}$};
		\node [style=contraction] (60)  at (-0.988, 0.5) {};
		\node [style=dot] (61)  at (-1.363, 0.125) {};
		\node [style=box, font={\tiny}] (62)  at (-1.363, 0.375) {$\mu_1'$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (63)  at (-2.288, 0.375) {$\prescript{\lambda}{11}{w}_{1}^{\mu'}$};
		\node [style=contraction] (64)  at (-0.488, 0.5) {};
		\node [style=dot] (65)  at (-0.113, 0.125) {};
		\node [style=box, font={\tiny}] (66)  at (-0.113, 0.375) {$\mu_1'$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (67)  at (0.812, 0.375) {$\prescript{\lambda}{n1}{w}_{1}^{\mu'}$};
		\node [style=contraction] (68)  at (-0.988, -0.575) {};
		\node [style=dot] (69)  at (-1.363, -0.2) {};
		\node [style=box, font={\tiny}] (70)  at (-1.363, -0.475) {$\lambda_1''$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (71)  at (-2.288, -0.475) {$\prescript{\lambda''}{1}{w}_{11}^{\mu}$};
		\node [style=contraction] (72)  at (-0.438, -0.575) {};
		\node [style=dot] (73)  at (-0.062, -0.2) {};
		\node [style=box, font={\tiny}] (74)  at (-0.062, -0.475) {$\lambda_1''$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (75)  at (0.862, -0.475) {$\prescript{\lambda''}{1}{w}_{1p}^{\mu}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (25) to (29);
		\draw (29) to (68);
		\draw [style={arrows={->[]}}, draw=gray] (33) to (26);
		\draw [style={arrows={->[]}}, draw=gray] (36) to (30);
		\draw [style={arrows={->[]}}, draw=gray] (38) to (37);
		\draw (39.center) to (26);
		\draw (40.center) to (37);
		\draw [style={arrows={->[]}}, draw=gray] (42) to (41);
		\draw (43.center) to (30);
		\draw (44.center) to (41);
		\draw (47) to (48);
		\draw (50) to (49);
		\draw (50) to (48);
		\draw [style={arrows={->[]}}, draw=gray] (51) to (48);
		\draw (60) to (26);
		\draw (60) to (25);
		\draw (62) to (61);
		\draw (62) to (60);
		\draw [style={arrows={->[]}}, draw=gray] (63) to (62);
		\draw (64) to (37);
		\draw (64) to (25);
		\draw (66) to (65);
		\draw (66) to (64);
		\draw (66) to (64);
		\draw [style={arrows={->[]}}, draw=gray] (67) to (66);
		\draw (68) to (70);
		\draw (68) to (30);
		\draw (69) to (70);
		\draw [style={arrows={->[]}}, draw=gray] (71) to (70);
		\draw (72) to (74);
		\draw (72) to (41);
		\draw (72) to (29);
		\draw (73) to (74);
		\draw [style={arrows={->[]}}, draw=gray] (75) to (74);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/NF-matrix-block-gen-compo-junction/NF-matrix-block-gen-compo-junction_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=contraction] (77)  at (-0.9, 0.25) {};
		\node [style=contraction] (79)  at (-0.9, -0.25) {};
		\node [style=box, font={\tiny}] (80)  at (-1.3, -0.5) {$\mu_{11}$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (82)  at (-2.65, -0.5) {$\bigsqcup_i\prescript{\lambda}{i1}{w}_{11}^{\mu}$};
		\node [style=none] (85)  at (-1.325, 1.5) {};
		\node [style=none] (86)  at (-0.45, 1.5) {};
		\node [style=box, font={\tiny}] (87)  at (-0.45, -0.5) {$\mu_{1p}$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (88)  at (0.95, -0.5) {$\bigsqcup_i\prescript{\lambda}{i1}{w}_{1p}^{\mu}$};
		\node [style=none] (89)  at (-1.3, -1.5) {};
		\node [style=none] (90)  at (-0.45, -1.5) {};
		\node [style=none] (91)  at (-0.9, 1.325) {...};
		\node [style=none] (92)  at (-0.875, -1.375) {...};
		\node [style=dot] (93)  at (1.95, 0.375) {};
		\node [style=box, font={\tiny}] (94)  at (1.95, 0.0) {$\lambda_1''\mu_1'$};
		\node [style=dot] (95)  at (1.95, -0.375) {};
		\node [style=box-no-outline, font={\tiny}, text=gray] (97)  at (3.125, 0.0) {$\prescript{\lambda''}{1}{w}_{1}^{\mu'}$};
		\node [style=contraction] (98)  at (-1.325, 1.25) {};
		\node [style=dot] (99)  at (-1.95, 0.875) {};
		\node [style=box, font={\tiny}] (100)  at (-1.95, 1.125) {$\lambda_{11}\mu_1'$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (101)  at (-3.125, 1.125) {$\prescript{\lambda}{11}{w}_{1}^{\mu'}$};
		\node [style=contraction] (102)  at (-0.45, 1.25) {};
		\node [style=dot] (103)  at (0.175, 0.875) {};
		\node [style=box, font={\tiny}] (104)  at (0.175, 1.125) {$\lambda_{p1}\mu_1'$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (105)  at (1.35, 1.125) {$\prescript{\lambda}{n1}{w}_{1}^{\mu'}$};
		\node [style=box, font={\tiny}] (114)  at (-1.325, 0.5) {$\lambda_{11}$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (115)  at (-2.65, 0.5) {$\bigsqcup_i\prescript{\lambda}{11}{w}_{1i}^{\mu}$};
		\node [style=box, font={\tiny}] (116)  at (-0.45, 0.5) {$\lambda_{n1}$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (117)  at (0.85, 0.5) {$\bigsqcup_i\prescript{\lambda}{n1}{w}_{1i}^{\mu}$};
		\node [style=contraction] (118)  at (-1.3, -1.25) {};
		\node [style=dot] (119)  at (-1.925, -0.875) {};
		\node [style=box, font={\tiny}] (120)  at (-1.925, -1.15) {$\lambda_1''\mu_{11}$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (121)  at (-3.1, -1.15) {$\prescript{\lambda''}{1}{w}_{11}^{\mu}$};
		\node [style=contraction] (122)  at (-0.45, -1.25) {};
		\node [style=dot] (123)  at (0.175, -0.875) {};
		\node [style=box, font={\tiny}] (124)  at (0.175, -1.15) {$\lambda_1''\mu_{1p}$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (125)  at (1.35, -1.15) {$\prescript{\lambda''}{1}{w}_{1p}^{\mu}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (77) to (79);
		\draw (79) to (87);
		\draw (80) to (79);
		\draw [style={arrows={->[]}}, draw=gray] (82) to (80);
		\draw (86.center) to (102);
		\draw [style={arrows={->[]}}, draw=gray] (88) to (87);
		\draw (89.center) to (118);
		\draw (90.center) to (122);
		\draw (93) to (94);
		\draw (95) to (93);
		\draw [style={arrows={->[]}}, draw=gray] (97) to (94);
		\draw (98) to (85.center);
		\draw (100) to (99);
		\draw (100) to (98);
		\draw [style={arrows={->[]}}, draw=gray] (101) to (100);
		\draw (104) to (103);
		\draw (104) to (102);
		\draw (104) to (102);
		\draw [style={arrows={->[]}}, draw=gray] (105) to (104);
		\draw (114) to (77);
		\draw (114) to (98);
		\draw [style={arrows={->[]}}, draw=gray] (115) to (114);
		\draw (116) to (102);
		\draw (116) to (77);
		\draw [style={arrows={->[]}}, draw=gray] (117) to (116);
		\draw (118) to (120);
		\draw (118) to (80);
		\draw (119) to (120);
		\draw [style={arrows={->[]}}, draw=gray] (121) to (120);
		\draw (122) to (124);
		\draw (122) to (87);
		\draw (123) to (124);
		\draw [style={arrows={->[]}}, draw=gray] (125) to (124);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/NF-swap-boxempty/NF-swap-boxempty_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.25, 0.15) {};
		\node [style=none] (1)  at (0.25, 0.15) {};
		\node [style=none] (2)  at (0.25, -0.35) {};
		\node [style=none] (3)  at (-0.25, -0.35) {};
		\node [style=none, font={\tiny}] (4)  at (-0.25, 0.35) {$A$};
		\node [style=none, font={\tiny}] (5)  at (0.25, 0.35) {$ B$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (0.center) to (2.center);
		\draw [in=90, out=-90] (1.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/NF-swap-boxempty/NF-swap-boxempty_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (159)  at (-0.25, -0.5) {};
		\node [style=none] (160)  at (0.25, -0.5) {};
		\node [style=none] (161)  at (0.25, -1.0) {};
		\node [style=none] (162)  at (-0.25, -1.0) {};
		\node [style=none] (163)  at (-0.75, 0.75) {};
		\node [style=none] (164)  at (0.75, 0.75) {};
		\node [style=none] (165)  at (0.0, 0.5) {$\iso_{A\boxempty  B}$};
		\node [style=none] (166)  at (-0.75, 0.25) {};
		\node [style=none] (167)  at (0.75, 0.25) {};
		\node [style=none] (168)  at (-0.25, 1.0) {};
		\node [style=none] (169)  at (-0.25, 0.75) {};
		\node [style=none] (175)  at (0.225, 1.0) {};
		\node [style=none] (176)  at (0.225, 0.75) {};
		\node [style=none] (177)  at (-0.75, -0.5) {};
		\node [style=none] (178)  at (0.75, -0.5) {};
		\node [style=none] (179)  at (0.0, -0.25) {$\iso_{A\boxempty  B}^{\inv}$};
		\node [style=none] (180)  at (-0.75, 0.0) {};
		\node [style=none] (181)  at (0.75, 0.0) {};
		\node [style=none] (184)  at (-0.5, 0.0) {};
		\node [style=none] (185)  at (-0.5, 0.25) {};
		\node [style=none] (186)  at (0.5, 0.0) {};
		\node [style=none] (187)  at (0.5, 0.25) {};
		\node [style=none] (188)  at (0.0, 0.125) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (159.center) to (161.center);
		\draw [in=90, out=-90] (160.center) to (162.center);
		\draw (163.center) to (164.center);
		\draw (166.center) to (163.center);
		\draw (167.center) to (164.center);
		\draw (167.center) to (166.center);
		\draw (169.center) to (168.center);
		\draw (176.center) to (175.center);
		\draw (177.center) to (178.center);
		\draw (180.center) to (177.center);
		\draw (181.center) to (178.center);
		\draw (181.center) to (180.center);
		\draw (185.center) to (184.center);
		\draw (187.center) to (186.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/NF-swap-boxempty/NF-swap-boxempty_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (8)  at (0.625, -0.65) {};
		\node [style=none] (9)  at (0.625, -1.0) {};
		\node [style=none, font={\tiny}] (10)  at (-0.375, -0.825) {$\iso_A^{\inv}$};
		\node [style=none] (11)  at (0.125, -1.0) {};
		\node [style=none] (12)  at (0.125, -0.65) {};
		\node [style=none] (13)  at (0.375, -1.0) {};
		\node [style=none] (14)  at (0.55, -0.65) {};
		\node [style=none] (15)  at (0.2, -0.65) {};
		\node [style=none] (16)  at (0.625, 1.4) {};
		\node [style=none] (17)  at (0.625, 1.1) {};
		\node [style=none, font={\tiny}] (18)  at (-0.375, 1.25) {$\iso_A$};
		\node [style=none] (19)  at (0.125, 1.1) {};
		\node [style=none] (20)  at (0.125, 1.4) {};
		\node [style=none] (21)  at (0.55, 1.1) {};
		\node [style=none] (22)  at (0.2, 1.1) {};
		\node [style=none] (23)  at (0.375, 1.4) {};
		\node [style=none] (24)  at (0.375, 1.65) {};
		\node [style=none] (25)  at (-0.125, -0.65) {};
		\node [style=none] (26)  at (-0.125, -1.0) {};
		\node [style=none, font={\tiny}] (27)  at (0.375, -0.825) {$\iso_ B^{\inv}$};
		\node [style=none] (28)  at (-0.625, -1.0) {};
		\node [style=none] (29)  at (-0.625, -0.65) {};
		\node [style=none] (30)  at (-0.375, -1.0) {};
		\node [style=none] (31)  at (-0.2, -0.65) {};
		\node [style=none] (32)  at (-0.55, -0.65) {};
		\node [style=none] (33)  at (-0.125, 1.4) {};
		\node [style=none] (34)  at (-0.125, 1.1) {};
		\node [style=none, font={\tiny}] (35)  at (0.375, 1.25) {$\iso_ B$};
		\node [style=none] (36)  at (-0.625, 1.1) {};
		\node [style=none] (37)  at (-0.625, 1.4) {};
		\node [style=none] (38)  at (-0.2, 1.1) {};
		\node [style=none] (39)  at (-0.55, 1.1) {};
		\node [style=none] (40)  at (-0.375, 1.4) {};
		\node [style=none] (41)  at (-0.375, 1.65) {};
		\node [style=none] (42)  at (0.0, 0.225) {...};
		\node [style=none] (43)  at (0.375, 0.975) {...};
		\node [style=small-contraction] (44)  at (0.2, 0.85) {};
		\node [style=small-contraction] (45)  at (-0.2, 0.85) {};
		\node [style=small-contraction] (46)  at (0.55, 0.85) {};
		\node [style=small-contraction] (47)  at (-0.55, 0.85) {};
		\node [style=dot] (48)  at (0.2, 0.35) {};
		\node [style=dot] (49)  at (-0.2, 0.35) {};
		\node [style=dot] (50)  at (0.55, 0.35) {};
		\node [style=dot] (51)  at (-0.55, 0.35) {};
		\node [style=none] (52)  at (-0.375, 0.975) {...};
		\node [style=none] (53)  at (0.375, 0.225) {...};
		\node [style=none] (54)  at (-0.375, 0.225) {...};
		\node [style=none] (55)  at (0.375, -0.525) {...};
		\node [style=small-contraction] (56)  at (0.2, -0.4) {};
		\node [style=small-contraction] (57)  at (-0.2, -0.4) {};
		\node [style=small-contraction] (58)  at (0.55, -0.4) {};
		\node [style=small-contraction] (59)  at (-0.55, -0.4) {};
		\node [style=dot] (60)  at (0.2, 0.1) {};
		\node [style=dot] (61)  at (-0.2, 0.1) {};
		\node [style=dot] (62)  at (0.55, 0.1) {};
		\node [style=dot] (63)  at (-0.55, 0.1) {};
		\node [style=none] (64)  at (-0.375, -0.525) {...};
		\node [style=none] (65)  at (0.375, -1.65) {};
		\node [style=none] (66)  at (-0.375, -1.65) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8.center) to (12.center);
		\draw (9.center) to (8.center);
		\draw (11.center) to (9.center);
		\draw (12.center) to (11.center);
		\draw (16.center) to (20.center);
		\draw (17.center) to (16.center);
		\draw (19.center) to (17.center);
		\draw (20.center) to (19.center);
		\draw (24.center) to (23.center);
		\draw (25.center) to (29.center);
		\draw (26.center) to (25.center);
		\draw (28.center) to (26.center);
		\draw (29.center) to (28.center);
		\draw (33.center) to (37.center);
		\draw (34.center) to (33.center);
		\draw (36.center) to (34.center);
		\draw (37.center) to (36.center);
		\draw (41.center) to (40.center);
		\draw (44) to (22.center);
		\draw (44) to (51);
		\draw [bend left=15] (44) to (56);
		\draw (45) to (38.center);
		\draw (45) to (50);
		\draw [bend right=15, looseness=1.25] (45) to (57);
		\draw (46) to (21.center);
		\draw (46) to (50);
		\draw (46) to (49);
		\draw (47) to (39.center);
		\draw [bend right] (47) to (59);
		\draw (48) to (45);
		\draw (48) to (44);
		\draw (49) to (47);
		\draw (49) to (61);
		\draw (50) to (62);
		\draw (51) to (47);
		\draw (56) to (63);
		\draw (56) to (15.center);
		\draw (57) to (62);
		\draw (57) to (31.center);
		\draw (58) to (62);
		\draw (58) to (61);
		\draw (58) to (14.center);
		\draw [bend right] (58) to (46);
		\draw (59) to (32.center);
		\draw (60) to (57);
		\draw (60) to (56);
		\draw (60) to (48);
		\draw (61) to (59);
		\draw (63) to (59);
		\draw (63) to (51);
		\draw [in=-90, out=90] (65.center) to (30.center);
		\draw [in=-90, out=90] (66.center) to (13.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/NF-swap-boxempty/NF-swap-boxempty_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (190)  at (-0.125, -0.9) {};
		\node [style=none] (191)  at (-0.125, -1.25) {};
		\node [style=none, font={\tiny}] (192)  at (0.375, -1.075) {$\iso_A^{\inv}$};
		\node [style=none] (193)  at (-0.625, -1.25) {};
		\node [style=none] (194)  at (-0.625, -0.9) {};
		\node [style=none] (195)  at (-0.375, -1.25) {};
		\node [style=none] (196)  at (-0.2, -0.9) {};
		\node [style=none] (197)  at (-0.55, -0.9) {};
		\node [style=none] (198)  at (0.625, 1.15) {};
		\node [style=none] (199)  at (0.625, 0.85) {};
		\node [style=none, font={\tiny}] (200)  at (-0.375, 1.0) {$\iso_A$};
		\node [style=none] (201)  at (0.125, 0.85) {};
		\node [style=none] (202)  at (0.125, 1.15) {};
		\node [style=none] (203)  at (0.55, 0.85) {};
		\node [style=none] (204)  at (0.2, 0.85) {};
		\node [style=none] (205)  at (0.375, 1.15) {};
		\node [style=none] (206)  at (0.375, 1.4) {};
		\node [style=none] (207)  at (0.625, -0.9) {};
		\node [style=none] (208)  at (0.625, -1.25) {};
		\node [style=none, font={\tiny}] (209)  at (-0.375, -1.075) {$\iso_ B^{\inv}$};
		\node [style=none] (210)  at (0.125, -1.25) {};
		\node [style=none] (211)  at (0.125, -0.9) {};
		\node [style=none] (212)  at (0.375, -1.25) {};
		\node [style=none] (213)  at (0.55, -0.9) {};
		\node [style=none] (214)  at (0.2, -0.9) {};
		\node [style=none] (215)  at (-0.125, 1.15) {};
		\node [style=none] (216)  at (-0.125, 0.85) {};
		\node [style=none, font={\tiny}] (217)  at (0.375, 1.0) {$\iso_ B$};
		\node [style=none] (218)  at (-0.625, 0.85) {};
		\node [style=none] (219)  at (-0.625, 1.15) {};
		\node [style=none] (220)  at (-0.2, 0.85) {};
		\node [style=none] (221)  at (-0.55, 0.85) {};
		\node [style=none] (222)  at (-0.375, 1.15) {};
		\node [style=none] (223)  at (-0.375, 1.4) {};
		\node [style=none] (224)  at (0.0, -0.025) {...};
		\node [style=none] (225)  at (0.375, 0.725) {...};
		\node [style=small-contraction] (226)  at (0.2, 0.6) {};
		\node [style=small-contraction] (227)  at (-0.2, 0.6) {};
		\node [style=small-contraction] (228)  at (0.55, 0.6) {};
		\node [style=small-contraction] (229)  at (-0.55, 0.6) {};
		\node [style=dot] (230)  at (0.2, 0.1) {};
		\node [style=dot] (231)  at (-0.2, 0.1) {};
		\node [style=dot] (232)  at (0.55, 0.1) {};
		\node [style=dot] (233)  at (-0.55, 0.1) {};
		\node [style=none] (234)  at (-0.375, 0.725) {...};
		\node [style=none] (235)  at (0.375, -0.025) {...};
		\node [style=none] (236)  at (-0.375, -0.025) {...};
		\node [style=none] (237)  at (-0.375, -0.775) {...};
		\node [style=small-contraction] (238)  at (-0.55, -0.65) {};
		\node [style=small-contraction] (239)  at (0.55, -0.65) {};
		\node [style=small-contraction] (240)  at (-0.2, -0.65) {};
		\node [style=small-contraction] (241)  at (0.2, -0.65) {};
		\node [style=dot] (242)  at (0.2, -0.15) {};
		\node [style=dot] (243)  at (-0.2, -0.15) {};
		\node [style=dot] (244)  at (0.55, -0.15) {};
		\node [style=dot] (245)  at (-0.55, -0.15) {};
		\node [style=none] (246)  at (0.375, -0.775) {...};
		\node [style=none] (247)  at (0.375, -1.4) {};
		\node [style=none] (248)  at (-0.375, -1.4) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (190.center) to (194.center);
		\draw (191.center) to (190.center);
		\draw (193.center) to (191.center);
		\draw (194.center) to (193.center);
		\draw (198.center) to (202.center);
		\draw (199.center) to (198.center);
		\draw (201.center) to (199.center);
		\draw (202.center) to (201.center);
		\draw (206.center) to (205.center);
		\draw (207.center) to (211.center);
		\draw (208.center) to (207.center);
		\draw (210.center) to (208.center);
		\draw (211.center) to (210.center);
		\draw (215.center) to (219.center);
		\draw (216.center) to (215.center);
		\draw (218.center) to (216.center);
		\draw (219.center) to (218.center);
		\draw (223.center) to (222.center);
		\draw (226) to (204.center);
		\draw (226) to (233);
		\draw [bend left=15] (226) to (238);
		\draw (227) to (220.center);
		\draw (227) to (232);
		\draw [bend right=15, looseness=1.25] (227) to (239);
		\draw (228) to (203.center);
		\draw (228) to (232);
		\draw (228) to (231);
		\draw (229) to (221.center);
		\draw [bend right] (229) to (241);
		\draw (230) to (227);
		\draw (230) to (226);
		\draw (231) to (229);
		\draw (231) to (243);
		\draw (232) to (244);
		\draw (233) to (229);
		\draw (238) to (245);
		\draw (238) to (197.center);
		\draw (239) to (244);
		\draw (239) to (213.center);
		\draw (240) to (244);
		\draw (240) to (243);
		\draw (240) to (196.center);
		\draw [bend right] (240) to (228);
		\draw (241) to (214.center);
		\draw (242) to (239);
		\draw (242) to (238);
		\draw (242) to (230);
		\draw (243) to (241);
		\draw (245) to (241);
		\draw (245) to (233);
		\draw [in=-90, out=90] (247.center) to (212.center);
		\draw [in=-90, out=90] (248.center) to (195.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/NF-swap-boxempty/NF-swap-boxempty_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (250)  at (-0.25, -1.0) {};
		\node [style=none] (251)  at (0.25, -1.0) {};
		\node [style=none] (252)  at (-0.25, -1.25) {};
		\node [style=none] (253)  at (0.25, -1.25) {};
		\node [style=none] (254)  at (-0.75, 1.0) {};
		\node [style=none] (255)  at (0.75, 1.0) {};
		\node [style=none] (256)  at (0.0, 0.75) {$\iso_{A\boxempty  B}$};
		\node [style=none] (257)  at (-0.75, 0.5) {};
		\node [style=none] (258)  at (0.75, 0.5) {};
		\node [style=none] (259)  at (-0.25, 1.25) {};
		\node [style=none] (260)  at (-0.25, 1.0) {};
		\node [style=none] (261)  at (0.225, 1.25) {};
		\node [style=none] (262)  at (0.225, 1.0) {};
		\node [style=none] (263)  at (-0.75, -1.0) {};
		\node [style=none] (264)  at (0.75, -1.0) {};
		\node [style=none] (265)  at (0.0, -0.75) {$\iso_{ B\boxempty A}^{\inv}$};
		\node [style=none] (266)  at (-0.75, -0.5) {};
		\node [style=none] (267)  at (0.75, -0.5) {};
		\node [style=none] (268)  at (-0.5, -0.5) {};
		\node [style=none] (269)  at (-0.5, -0.25) {};
		\node [style=none] (270)  at (0.5, -0.5) {};
		\node [style=none] (271)  at (0.5, -0.25) {};
		\node [style=none] (272)  at (0.0, 0.375) {...};
		\node [style=none] (275)  at (-0.75, -0.25) {};
		\node [style=none] (276)  at (0.75, -0.25) {};
		\node [style=none] (277)  at (0.0, 0.0) {$\sigma$};
		\node [style=none] (278)  at (-0.75, 0.25) {};
		\node [style=none] (279)  at (0.75, 0.25) {};
		\node [style=none] (280)  at (-0.5, 0.25) {};
		\node [style=none] (281)  at (-0.5, 0.5) {};
		\node [style=none] (282)  at (0.5, 0.25) {};
		\node [style=none] (283)  at (0.5, 0.5) {};
		\node [style=none] (284)  at (0.0, -0.375) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (250.center) to (252.center);
		\draw [in=90, out=-90] (251.center) to (253.center);
		\draw (254.center) to (255.center);
		\draw (257.center) to (254.center);
		\draw (258.center) to (255.center);
		\draw (258.center) to (257.center);
		\draw (260.center) to (259.center);
		\draw (262.center) to (261.center);
		\draw (263.center) to (264.center);
		\draw (266.center) to (263.center);
		\draw (267.center) to (264.center);
		\draw (267.center) to (266.center);
		\draw (269.center) to (268.center);
		\draw (271.center) to (270.center);
		\draw (275.center) to (276.center);
		\draw (278.center) to (275.center);
		\draw (279.center) to (276.center);
		\draw (279.center) to (278.center);
		\draw (281.center) to (280.center);
		\draw (283.center) to (282.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/cupcap-from-equational-theory/cupcap-from-equational-theory_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, font={\tiny}, text=gray] (0)  at (0.0, 0.287) {$w$};
		\node [style=none] (1)  at (-0.25, -0.137) {};
		\node [style=none] (2)  at (0.25, -0.137) {};
		\node [style=none, font={\tiny}] (3)  at (-0.25, -0.287) {$\one$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=90, looseness=2.00] (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/cupcap-from-equational-theory/cupcap-from-equational-theory_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, font={\tiny}, text=gray] (5)  at (-0.375, -0.288) {$w$};
		\node [style=none] (6)  at (-0.125, -0.463) {};
		\node [style=none] (7)  at (0.375, -0.463) {};
		\node [style=tensor] (9)  at (-0.125, -0.213) {};
		\node [style=tensor] (10)  at (-0.125, 0.137) {};
		\node [style=none] (11)  at (0.375, 0.287) {};
		\node [style=none, font={\tiny}, text=gray] (12)  at (-0.125, 0.463) {$w$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9) to (6.center);
		\draw [in=90, out=90, looseness=1.75] (10) to (11.center);
		\draw (11.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/cupcap-from-equational-theory/cupcap-from-equational-theory_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, font={\tiny}, text=gray] (30)  at (-0.462, -0.2) {$w$};
		\node [style=none] (31)  at (-0.212, -0.375) {};
		\node [style=none] (32)  at (0.288, -0.375) {};
		\node [style=tensor] (33)  at (-0.212, -0.125) {};
		\node [style=tensor] (34)  at (-0.212, 0.375) {};
		\node [style=none] (35)  at (0.038, 0.225) {};
		\node [style=none, font={\tiny}, text=gray] (36)  at (0.462, 0.3) {$w$};
		\node [style=none] (38)  at (0.288, 0.225) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (33) to (31.center);
		\draw [in=-90, out=-75, looseness=2.25] (34) to (35.center);
		\draw (38.center) to (32.center);
		\draw [in=90, out=90, looseness=1.50] (38.center) to (35.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/cupcap-from-equational-theory/cupcap-from-equational-theory_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, font={\tiny}, text=gray] (14)  at (-0.5, -0.325) {$w$};
		\node [style=none] (15)  at (-0.25, -0.5) {};
		\node [style=tensor] (16)  at (-0.25, 0.5) {};
		\node [style=none, font={\tiny}, text=gray] (17)  at (0.5, -0.325) {$w$};
		\node [style=none] (18)  at (0.25, -0.5) {};
		\node [style=tensor] (19)  at (0.25, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (16) to (15.center);
		\draw (19) to (18.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/cupcap-from-equational-theory/cupcap-from-equational-theory_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=tensor] (21)  at (-0.275, 0.5) {};
		\node [style=tensor] (22)  at (0.225, 0.5) {};
		\node [style=tensor] (23)  at (-0.025, 0.175) {};
		\node [style=tensor] (24)  at (-0.025, -0.175) {};
		\node [style=none] (25)  at (-0.275, -0.5) {};
		\node [style=none] (26)  at (0.225, -0.5) {};
		\node [style=none, font={\tiny}, text=gray] (29)  at (0.275, 0.1) {$w$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=150] (23) to (21);
		\draw [in=-90, out=30] (23) to (22);
		\draw (23) to (24);
		\draw [in=90, out=-150] (24) to (25.center);
		\draw [in=90, out=-30] (24) to (26.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/cupcap/one.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (3) at (0.5, 0) {$:=$};
		\node [style=none] (31) at (-0.5, -0.125) {};
		\node [style=none] (32) at (0, -0.125) {};
		\node [style=none] (33) at (-0.25, 0.125) {};
		\node [style=none, font={\scriptsize}] (35) at (-0.5, -0.25) {$\one$};
		\node [style=tensor] (36) at (0.875, 0.5) {};
		\node [style=tensor] (37) at (1.225, 0.5) {};
		\node [style=tensor] (38) at (1.05, 0.25) {};
		\node [style=tensor] (39) at (1.05, 0) {};
		\node [style=none] (40) at (0.85, -0.25) {};
		\node [style=none] (41) at (1.25, -0.25) {};
		\node [style=none, font={\scriptsize}] (42) at (0.75, -0.25) {$\one$};
		\node [style=none, font={\scriptsize}] (43) at (1.35, -0.25) {$\one$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=90, looseness=1.75] (31.center) to (32.center);
		\draw [in=-90, out=150] (38) to (36);
		\draw [in=-90, out=30] (38) to (37);
		\draw (38) to (39);
		\draw [in=90, out=-150] (39) to (40.center);
		\draw [in=90, out=-30] (39) to (41.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> LMCS_-_submit/figures/cupcap/plus.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (3) at (0.5, 0) {$:=$};
		\node [style=none] (8) at (1.25, -0.325) {};
		\node [style=none] (9) at (1.75, -0.325) {};
		\node [style=none] (11) at (1.25, -0.325) {};
		\node [style=none, font={\scriptsize}] (12) at (1, 0.5) {$A$};
		\node [style=plus] (14) at (1.25, 0) {};
		\node [style=plus] (15) at (1.75, 0) {};
		\node [style=none] (31) at (-0.5, -0.125) {};
		\node [style=none] (32) at (0, -0.125) {};
		\node [style=none] (33) at (-0.25, 0.125) {};
		\node [style=none, font={\scriptsize}] (34) at (2, 0.5) {$B$};
		\node [style=none, font={\scriptsize}] (35) at (-0.5, -0.25) {$A{\oplus}B$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (14) to (11.center);
		\draw (15) to (9.center);
		\draw [bend left=90, looseness=1.75] (31.center) to (32.center);
		\draw [in=45, out=60, looseness=2.50] (14) to (15);
		\draw [in=120, out=135, looseness=2.50] (14) to (15);
	\end{pgfonlayer}
\end{tikzpicture}


==> LMCS_-_submit/figures/cupcap/tens.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {$:=$};
		\node [style=none] (1) at (-0.25, -0.325) {};
		\node [style=none] (2) at (0.25, -0.325) {};
		\node [style=none] (3) at (-0.25, -0.325) {};
		\node [style=none, font={\scriptsize}] (4) at (-0.5, 0.5) {$A$};
		\node [style=tensor] (5) at (-0.25, 0) {};
		\node [style=tensor] (6) at (0.25, 0) {};
		\node [style=none] (7) at (-2, -0.125) {};
		\node [style=none] (8) at (-1.5, -0.125) {};
		\node [style=none] (9) at (-1.75, 0.125) {};
		\node [style=none, font={\scriptsize}] (10) at (0.5, 0.5) {$B$};
		\node [style=none, font={\scriptsize}] (11) at (-2, -0.25) {$A{\tensor}B$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5) to (3.center);
		\draw (6) to (2.center);
		\draw [bend left=90, looseness=1.75] (7.center) to (8.center);
		\draw [in=45, out=60, looseness=2.50] (5) to (6);
		\draw [in=120, out=135, looseness=2.50] (5) to (6);
	\end{pgfonlayer}
\end{tikzpicture}


==> LMCS_-_submit/figures/cupcap/unit.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, font={\scriptsize}] (4) at (-1.125, 0) {$\one$};
		\node [style=none] (5) at (-0.25, 0) {};
		\node [style=none] (6) at (-0.25, 0) {$:=$};
		\node [style=none] (13) at (-1, -0.125) {};
		\node [style=none] (14) at (-0.5, -0.125) {};
		\node [style=none] (15) at (-0.75, 0.125) {};
		\node [style=tensor] (16) at (0.2, 0.5) {};
		\node [style=tensor] (17) at (0.55, 0.5) {};
		\node [style=tensor] (18) at (0.375, 0.25) {};
		\node [style=tensor] (19) at (0.375, 0) {};
		\node [style=none] (20) at (0.175, -0.25) {};
		\node [style=none] (21) at (0.575, -0.25) {};
		\node [style=none, font={\scriptsize}] (22) at (0.075, -0.25) {$\one$};
		\node [style=none, font={\scriptsize}] (23) at (0.675, -0.25) {$\one$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=90, looseness=1.75] (13.center) to (14.center);
		\draw [in=-90, out=150] (18) to (16);
		\draw [in=-90, out=30] (18) to (17);
		\draw (18) to (19);
		\draw [in=90, out=-150] (19) to (20.center);
		\draw [in=90, out=-30] (19) to (21.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> LMCS_-_submit/figures/dangling-scalar-through-unitor/dangling-scalar-through-unitor_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.075, -0.625) {};
		\node [style=dot] (1)  at (-0.175, 0.225) {};
		\node [style=small-contraction] (2)  at (0.075, -0.05) {};
		\node [style=dot] (3)  at (0.425, -0.625) {};
		\node [style=none] (5)  at (-0.175, 0.625) {};
		\node [style=none] (6)  at (-0.425, -0.625) {};
		\node [style=box, font={\tiny}] (38)  at (0.325, -0.325) {$\lambda$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (2);
		\draw (1) to (6.center);
		\draw (2) to (0.center);
		\draw (2) to (38);
		\draw (5.center) to (1);
		\draw (38) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/dangling-scalar-through-unitor/dangling-scalar-through-unitor_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (8)  at (0.2, -0.625) {};
		\node [style=dot] (9)  at (-0.05, 0.225) {};
		\node [style=none] (13)  at (0.2, 0.625) {};
		\node [style=none] (14)  at (-0.55, -0.625) {};
		\node [style=small-contraction] (39)  at (0.2, -0.05) {};
		\node [style=dot] (40)  at (0.55, -0.625) {};
		\node [style=box, font={\tiny}] (41)  at (0.45, -0.325) {$\lambda$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=135, looseness=2.25] (9) to (14.center);
		\draw (9) to (39);
		\draw (13.center) to (9);
		\draw (39) to (41);
		\draw (39) to (8.center);
		\draw (41) to (40);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/dangling-scalar-through-unitor/dangling-scalar-through-unitor_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (16)  at (-0.062, -0.713) {};
		\node [style=dot] (19)  at (0.562, -0.787) {};
		\node [style=box, font={\tiny}] (20)  at (0.562, -0.463) {$\lambda$};
		\node [style=none] (21)  at (0.312, 0.787) {};
		\node [style=none] (22)  at (-0.562, -0.713) {};
		\node [style=small-contraction] (23)  at (-0.188, 0.112) {};
		\node [style=dot] (24)  at (-0.062, -0.363) {};
		\node [style=dot] (25)  at (0.562, -0.113) {};
		\node [style=small-contraction] (26)  at (0.312, 0.362) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (19) to (25);
		\draw (21.center) to (26);
		\draw [in=90, out=135, looseness=1.50] (23) to (22.center);
		\draw (23) to (24);
		\draw (23) to (25);
		\draw (24) to (16.center);
		\draw (26) to (24);
		\draw (26) to (25);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/dangling-scalar-through-unitor/dangling-scalar-through-unitor_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (28)  at (0.25, -0.75) {};
		\node [style=none] (31)  at (0.125, 0.75) {};
		\node [style=none] (32)  at (-0.25, -0.75) {};
		\node [style=small-contraction] (33)  at (-0.25, -0.425) {};
		\node [style=dot] (34)  at (0.25, -0.15) {};
		\node [style=small-contraction] (36)  at (0.125, 0.325) {};
		\node [style=box, font={\tiny}] (37)  at (-0.25, 0.0) {$\lambda$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (31.center) to (36);
		\draw (33) to (32.center);
		\draw (33) to (34);
		\draw (34) to (28.center);
		\draw (36) to (34);
		\draw (37) to (33);
		\draw (37) to (36);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/eq/c-loop-merge-left.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 1) {};
		\node [style=none] (1) at (0, -1) {};
		\node [style=none] (2) at (0.45, 0) {$\sqcup^n w_i$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> LMCS_-_submit/figures/eq/c-scal-sum-left.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.25) {};
		\node [style=box] (2) at (0, 0) {$s + s'$};
		\node [style=none] (3) at (0.375, 0.375) {$(c_i)_{i\in I}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (1.center);
		\draw (2) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> LMCS_-_submit/figures/eq/id-w.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.5) {};
		\node [style=none] (1) at (0, -0.5) {};
		\node [style=none] (2) at (0.25, 0) {$w$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> LMCS_-_submit/figures/eq/id.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> LMCS_-_submit/figures/eq/plus-cut-left.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.25) {};
		\node [style=none] (2) at (0.65, 0) {$(c_i)_{i\in I}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> LMCS_-_submit/figures/eq/tens-cut2-left.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.25) {};
		\node [style=none] (2) at (0.25, 0) {$w$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> LMCS_-_submit/figures/eq/tens-in.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=tensor] (0) at (0, 0.25) {};
		\node [style=tensor] (1) at (0, -0.25) {};
		\node [style=none] (2) at (0.25, 0) {$w$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> LMCS_-_submit/figures/eq/tens-out-left.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> LMCS_-_submit/figures/eq/zero-destroyer-left.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.25) {};
		\node [style=box] (2) at (0, 0) {$0$};
		\node [style=none] (3) at (0.25, 0.25) {$\emptyset$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2);
		\draw (2) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> LMCS_-_submit/figures/eq/zero-destroyer.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.25) {};
		\node [style=box] (2) at (0, 0) {$0$};
		\node [style=none] (3) at (0.25, 0.25) {$w$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2);
		\draw (2) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> LMCS_-_submit/figures/explicit/contraction_null.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [contraction] (0) at (0, 0) {};
		\node [style=none] (3) at (0, -0.375) {};
		\node [style=none, font={\scriptsize}] (6) at (0, -0.5) {$A: \varnothing$};
		\node [style=none] (8) at (0, 0.75) {World set: $\{\star\}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> LMCS_-_submit/figures/explicit/id-can.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.25) {};
		\node [style=none, font={\scriptsize}] (2) at (0.225, 0) {$\{a\}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> LMCS_-_submit/figures/explicit/id-w.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.125, 0.25) {};
		\node [style=none] (1) at (0.125, -0.25) {};
		\node [style=none, font={\scriptsize}] (2) at (0.25, 0) {$w$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> LMCS_-_submit/figures/explicit/tensor-unit-w.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [tensor] (0) at (0.125, 0) {};
		\node [style=none] (3) at (0.125, -0.375) {};
		\node [style=none, font={\scriptsize}] (6) at (0.4, -0.425) {$w$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> LMCS_-_submit/figures/explicit/tensor-unit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [tensor] (0) at (0, 0) {};
		\node [style=none] (3) at (0, -0.375) {};
		\node [style=none, font={\scriptsize}] (6) at (0, -0.475) {$\one:\{a\}$};
		\node [style=none] (7) at (0, 0.75) {World set: $\{a,\star\}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> LMCS_-_submit/figures/id-nw.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.125, 0.25) {};
		\node [style=none] (1) at (0.125, -0.25) {};
		\node [style=none, font={\scriptsize}, color=gray] (2) at (0, 0) {$e_0$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> LMCS_-_submit/figures/iso-boxempty-associativity/iso-boxempty-associativity_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-1.0, 0.25) {};
		\node [style=none] (1)  at (1.0, 0.25) {};
		\node [style=none] (2)  at (0.0, 0.0) {$\iso_{\mathcal A\boxempty (\mathcal B\boxempty \mathcal C)}$};
		\node [style=none] (3)  at (-1.0, -0.25) {};
		\node [style=none] (4)  at (1.0, -0.25) {};
		\node [style=none] (5)  at (-0.5, 0.5) {};
		\node [style=none] (6)  at (-0.5, 0.25) {};
		\node [style=none] (7)  at (-0.75, -0.25) {};
		\node [style=none] (8)  at (-0.75, -0.5) {};
		\node [style=none] (9)  at (0.75, -0.25) {};
		\node [style=none] (10)  at (0.75, -0.5) {};
		\node [style=none] (11)  at (0.0, -0.375) {...};
		\node [style=none] (35)  at (0.475, 0.5) {};
		\node [style=none] (36)  at (0.475, 0.25) {};
		\node [style=none] (151)  at (0.025, 0.5) {};
		\node [style=none] (152)  at (0.025, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (3.center) to (0.center);
		\draw (4.center) to (1.center);
		\draw (4.center) to (3.center);
		\draw (6.center) to (5.center);
		\draw (8.center) to (7.center);
		\draw (10.center) to (9.center);
		\draw (36.center) to (35.center);
		\draw (152.center) to (151.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/iso-boxempty-associativity/iso-boxempty-associativity_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (13)  at (-1.55, 0.787) {};
		\node [style=none] (14)  at (-0.65, 0.787) {};
		\node [style=none] (15)  at (-1.1, 0.537) {$\iso_{\mathcal A}$};
		\node [style=none] (16)  at (-1.55, 0.287) {};
		\node [style=none] (17)  at (-0.65, 0.287) {};
		\node [style=none] (18)  at (-1.1, 0.787) {};
		\node [style=none] (19)  at (-1.425, 0.287) {};
		\node [style=small-contraction] (20)  at (-1.425, 0.038) {};
		\node [style=none] (21)  at (-0.775, 0.287) {};
		\node [style=small-contraction] (22)  at (-0.775, 0.038) {};
		\node [style=none] (23)  at (-1.1, 0.163) {...};
		\node [style=none] (24)  at (0.025, 0.787) {};
		\node [style=none] (25)  at (-0.4, 0.787) {};
		\node [style=none] (26)  at (1.0, 0.787) {};
		\node [style=none] (27)  at (0.3, 0.537) {$\iso_{\mathcal B\boxempty \mathcal C}$};
		\node [style=none] (28)  at (-0.4, 0.287) {};
		\node [style=none] (29)  at (1.0, 0.287) {};
		\node [style=none] (30)  at (-0.275, 0.287) {};
		\node [style=small-contraction] (31)  at (-0.275, 0.038) {};
		\node [style=none] (32)  at (0.875, 0.287) {};
		\node [style=small-contraction] (33)  at (0.875, 0.038) {};
		\node [style=none] (34)  at (0.3, 0.163) {...};
		\node [style=none] (37)  at (-1.1, 0.963) {};
		\node [style=none] (38)  at (0.025, 0.963) {};
		\node [style=dot] (39)  at (-1.425, -0.712) {};
		\node [style=none] (40)  at (-1.425, -0.963) {};
		\node [style=dot] (41)  at (-1.025, -0.712) {};
		\node [style=none] (42)  at (-1.025, -0.963) {};
		\node [style=none] (43)  at (-1.225, -0.838) {...};
		\node [style=dot] (44)  at (-0.25, -0.712) {};
		\node [style=none] (45)  at (-0.25, -0.963) {};
		\node [style=dot] (46)  at (0.15, -0.712) {};
		\node [style=none] (47)  at (0.15, -0.963) {};
		\node [style=none] (48)  at (-0.05, -0.838) {...};
		\node [style=none] (49)  at (0.5, -0.712) {};
		\node [style=none] (50)  at (0.9, -0.712) {};
		\node [style=none] (51)  at (1.15, -0.712) {};
		\node [style=none] (52)  at (1.55, -0.712) {};
		\node [style=none] (53)  at (0.5, -0.963) {};
		\node [style=none] (54)  at (0.9, -0.963) {};
		\node [style=none] (55)  at (0.7, -0.838) {...};
		\node [style=none] (56)  at (1.15, -0.963) {};
		\node [style=none] (57)  at (1.55, -0.963) {};
		\node [style=none] (58)  at (1.35, -0.838) {...};
		\node [style=none] (59)  at (-0.625, -0.838) {...};
		\node [style=none] (153)  at (0.55, 0.963) {};
		\node [style=none] (154)  at (0.55, 0.713) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (13.center) to (14.center);
		\draw (16.center) to (13.center);
		\draw (17.center) to (14.center);
		\draw (17.center) to (16.center);
		\draw (20) to (19.center);
		\draw [in=90, out=-30, looseness=0.50] (20) to (49.center);
		\draw (20) to (39);
		\draw (20) to (41);
		\draw (22) to (21.center);
		\draw [in=90, out=-30, looseness=0.50] (22) to (50.center);
		\draw (22) to (44);
		\draw (22) to (46);
		\draw (25.center) to (26.center);
		\draw (28.center) to (25.center);
		\draw (29.center) to (26.center);
		\draw (29.center) to (28.center);
		\draw (31) to (30.center);
		\draw [in=90, out=-30, looseness=0.50] (31) to (51.center);
		\draw (31) to (39);
		\draw (31) to (44);
		\draw (33) to (32.center);
		\draw [in=90, out=-45, looseness=0.50] (33) to (52.center);
		\draw (33) to (46);
		\draw (37.center) to (18.center);
		\draw (38.center) to (24.center);
		\draw (40.center) to (39);
		\draw (41) to (33);
		\draw (42.center) to (41);
		\draw (45.center) to (44);
		\draw (47.center) to (46);
		\draw (51.center) to (56.center);
		\draw (52.center) to (57.center);
		\draw (53.center) to (49.center);
		\draw (54.center) to (50.center);
		\draw (154.center) to (153.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/iso-boxempty-associativity/iso-boxempty-associativity_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (61)  at (-2.125, 0.412) {};
		\node [style=none] (62)  at (-1.225, 0.412) {};
		\node [style=none] (63)  at (-1.675, 0.162) {$\iso_{\mathcal A}$};
		\node [style=none] (64)  at (-2.125, -0.088) {};
		\node [style=none] (65)  at (-1.225, -0.088) {};
		\node [style=none] (66)  at (-1.675, 0.412) {};
		\node [style=none] (67)  at (-2.0, -0.088) {};
		\node [style=small-contraction] (68)  at (-2.0, -0.337) {};
		\node [style=none] (69)  at (-1.35, -0.088) {};
		\node [style=small-contraction] (70)  at (-1.35, -0.337) {};
		\node [style=none] (71)  at (-1.675, -0.212) {...};
		\node [style=small-contraction] (79)  at (-0.85, -0.337) {};
		\node [style=small-contraction] (81)  at (2.125, -0.337) {};
		\node [style=none] (83)  at (-1.675, 0.588) {};
		\node [style=dot] (85)  at (-2.0, -1.337) {};
		\node [style=none] (86)  at (-2.0, -1.587) {};
		\node [style=dot] (87)  at (-1.6, -1.337) {};
		\node [style=none] (88)  at (-1.6, -1.587) {};
		\node [style=none] (89)  at (-1.8, -1.462) {...};
		\node [style=dot] (90)  at (-0.825, -1.337) {};
		\node [style=none] (91)  at (-0.825, -1.587) {};
		\node [style=dot] (92)  at (-0.425, -1.337) {};
		\node [style=none] (93)  at (-0.425, -1.587) {};
		\node [style=none] (94)  at (-0.625, -1.462) {...};
		\node [style=none] (95)  at (-0.075, -1.337) {};
		\node [style=none] (96)  at (0.325, -1.337) {};
		\node [style=none] (97)  at (0.575, -1.337) {};
		\node [style=none] (98)  at (1.975, -1.337) {};
		\node [style=none] (99)  at (-0.075, -1.587) {};
		\node [style=none] (100)  at (0.325, -1.587) {};
		\node [style=none] (101)  at (0.125, -1.462) {...};
		\node [style=none] (102)  at (0.575, -1.587) {};
		\node [style=none] (103)  at (1.975, -1.587) {};
		\node [style=none] (104)  at (1.275, -1.462) {...};
		\node [style=none] (105)  at (-1.2, -1.462) {...};
		\node [style=none] (106)  at (-0.725, 1.413) {};
		\node [style=none] (107)  at (0.175, 1.413) {};
		\node [style=none] (108)  at (-0.275, 1.163) {$\iso_{\mathcal B}$};
		\node [style=none] (109)  at (-0.725, 0.912) {};
		\node [style=none] (110)  at (0.175, 0.912) {};
		\node [style=none] (111)  at (-0.275, 1.413) {};
		\node [style=none] (112)  at (-0.6, 0.912) {};
		\node [style=small-contraction] (113)  at (-0.6, 0.662) {};
		\node [style=none] (114)  at (0.05, 0.912) {};
		\node [style=small-contraction] (115)  at (0.05, 0.662) {};
		\node [style=none] (116)  at (-0.275, 0.787) {...};
		\node [style=none] (117)  at (0.85, 1.413) {};
		\node [style=none] (118)  at (0.425, 1.413) {};
		\node [style=none] (119)  at (1.325, 1.413) {};
		\node [style=none] (120)  at (0.875, 1.163) {$\iso_{\mathcal C}$};
		\node [style=none] (121)  at (0.425, 0.912) {};
		\node [style=none] (122)  at (1.325, 0.912) {};
		\node [style=none] (123)  at (0.55, 0.912) {};
		\node [style=small-contraction] (124)  at (0.55, 0.662) {};
		\node [style=none] (125)  at (1.2, 0.912) {};
		\node [style=small-contraction] (126)  at (1.2, 0.662) {};
		\node [style=none] (127)  at (0.875, 0.787) {...};
		\node [style=none] (128)  at (-0.275, 1.587) {};
		\node [style=none] (129)  at (0.85, 1.587) {};
		\node [style=dot] (130)  at (-0.85, -0.088) {};
		\node [style=dot] (132)  at (-0.45, -0.088) {};
		\node [style=small-contraction] (133)  at (-0.45, -0.337) {};
		\node [style=none] (134)  at (-0.65, -0.212) {...};
		\node [style=dot] (135)  at (0.325, -0.088) {};
		\node [style=small-contraction] (136)  at (0.325, -0.337) {};
		\node [style=dot] (137)  at (0.725, -0.088) {};
		\node [style=small-contraction] (138)  at (0.725, -0.337) {};
		\node [style=none] (139)  at (0.525, -0.212) {...};
		\node [style=none] (140)  at (1.075, -0.088) {};
		\node [style=none] (141)  at (1.475, -0.088) {};
		\node [style=none] (142)  at (1.725, -0.088) {};
		\node [style=none] (143)  at (2.125, -0.088) {};
		\node [style=small-contraction] (144)  at (1.075, -0.337) {};
		\node [style=small-contraction] (145)  at (1.475, -0.337) {};
		\node [style=none] (146)  at (1.275, -0.212) {...};
		\node [style=small-contraction] (147)  at (1.725, -0.337) {};
		\node [style=none] (149)  at (1.925, -0.212) {...};
		\node [style=none] (150)  at (-0.05, -0.212) {...};
		\node [style=none] (155)  at (-0.575, -0.662) {};
		\node [style=none] (156)  at (0.175, -0.662) {};
		\node [style=none] (157)  at (0.675, -0.662) {};
		\node [style=none] (158)  at (0.925, -0.662) {};
		\node [style=none] (159)  at (1.425, -0.662) {};
		\node [style=none] (160)  at (1.675, -0.662) {};
		\node [style=none] (161)  at (-0.375, -0.662) {};
		\node [style=none] (162)  at (0.375, -0.662) {};
		\node [style=none] (163)  at (0.875, -0.662) {};
		\node [style=none] (164)  at (1.125, -0.662) {};
		\node [style=none] (165)  at (1.625, -0.662) {};
		\node [style=none] (166)  at (1.875, -0.662) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (61.center) to (62.center);
		\draw (64.center) to (61.center);
		\draw (65.center) to (62.center);
		\draw (65.center) to (64.center);
		\draw (68) to (67.center);
		\draw [in=90, out=-30, looseness=0.50] (68) to (95.center);
		\draw (68) to (85);
		\draw (68) to (87);
		\draw (70) to (69.center);
		\draw [in=90, out=-30, looseness=0.50] (70) to (96.center);
		\draw (70) to (90);
		\draw (70) to (92);
		\draw [in=90, out=-30, looseness=0.50] (79) to (97.center);
		\draw (79) to (85);
		\draw (79) to (90);
		\draw [in=90, out=-90] (81) to (98.center);
		\draw [in=15, out=-135] (81) to (92);
		\draw (83.center) to (66.center);
		\draw (86.center) to (85);
		\draw [in=-150, out=30] (87) to (81);
		\draw (88.center) to (87);
		\draw (91.center) to (90);
		\draw (93.center) to (92);
		\draw (97.center) to (102.center);
		\draw (98.center) to (103.center);
		\draw (99.center) to (95.center);
		\draw (100.center) to (96.center);
		\draw (106.center) to (107.center);
		\draw (109.center) to (106.center);
		\draw (110.center) to (107.center);
		\draw (110.center) to (109.center);
		\draw (113) to (112.center);
		\draw [in=90, out=-30, looseness=0.50] (113) to (140.center);
		\draw (113) to (130);
		\draw (113) to (132);
		\draw (115) to (114.center);
		\draw [in=90, out=-30, looseness=0.50] (115) to (141.center);
		\draw (115) to (135);
		\draw (115) to (137);
		\draw (118.center) to (119.center);
		\draw (121.center) to (118.center);
		\draw (122.center) to (119.center);
		\draw (122.center) to (121.center);
		\draw (124) to (123.center);
		\draw [in=90, out=-30, looseness=0.50] (124) to (142.center);
		\draw (124) to (130);
		\draw (124) to (135);
		\draw (126) to (125.center);
		\draw [in=90, out=-45, looseness=0.50] (126) to (143.center);
		\draw (126) to (137);
		\draw (128.center) to (111.center);
		\draw (129.center) to (117.center);
		\draw (130) to (79);
		\draw (132) to (126);
		\draw (133) to (132);
		\draw (136) to (135);
		\draw (138) to (137);
		\draw (142.center) to (147);
		\draw (143.center) to (81);
		\draw (144) to (140.center);
		\draw (145) to (141.center);
		\draw [style=dotted] (155.center) to (133);
		\draw [style=dotted] (156.center) to (136);
		\draw [style=dotted] (157.center) to (138);
		\draw [style=dotted] (158.center) to (144);
		\draw [style=dotted] (159.center) to (145);
		\draw [style=dotted] (160.center) to (147);
		\draw [style=dotted] (161.center) to (133);
		\draw [style=dotted] (162.center) to (136);
		\draw [style=dotted] (163.center) to (138);
		\draw [style=dotted] (164.center) to (144);
		\draw [style=dotted] (165.center) to (145);
		\draw [style=dotted] (166.center) to (147);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/iso-boxempty-associativity/iso-boxempty-associativity_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (168)  at (-1.738, 0.912) {};
		\node [style=none] (169)  at (-0.838, 0.912) {};
		\node [style=none] (170)  at (-1.288, 0.662) {$\iso_{\mathcal A}$};
		\node [style=none] (171)  at (-1.738, 0.412) {};
		\node [style=none] (172)  at (-0.838, 0.412) {};
		\node [style=none] (173)  at (-1.288, 0.912) {};
		\node [style=none] (174)  at (-1.613, 0.412) {};
		\node [style=small-contraction] (175)  at (-1.613, 0.163) {};
		\node [style=none] (176)  at (-0.963, 0.412) {};
		\node [style=small-contraction] (177)  at (-0.963, 0.163) {};
		\node [style=none] (178)  at (-1.288, 0.288) {...};
		\node [style=none] (181)  at (-1.288, 1.087) {};
		\node [style=dot] (182)  at (-2.113, -0.838) {};
		\node [style=none] (183)  at (-2.113, -1.087) {};
		\node [style=dot] (184)  at (-1.713, -0.838) {};
		\node [style=none] (185)  at (-1.713, -1.087) {};
		\node [style=none] (186)  at (-1.913, -0.963) {...};
		\node [style=dot] (187)  at (-0.938, -0.838) {};
		\node [style=none] (188)  at (-0.938, -1.087) {};
		\node [style=dot] (189)  at (-0.538, -0.838) {};
		\node [style=none] (190)  at (-0.538, -1.087) {};
		\node [style=none] (191)  at (-0.738, -0.963) {...};
		\node [style=none] (192)  at (-0.188, -0.838) {};
		\node [style=none] (193)  at (0.212, -0.838) {};
		\node [style=none] (194)  at (1.712, -0.838) {};
		\node [style=none] (195)  at (2.112, -0.838) {};
		\node [style=none] (196)  at (-0.188, -1.087) {};
		\node [style=none] (197)  at (0.212, -1.087) {};
		\node [style=none] (198)  at (0.012, -0.963) {...};
		\node [style=none] (199)  at (1.712, -1.087) {};
		\node [style=none] (200)  at (2.112, -1.087) {};
		\node [style=none] (201)  at (1.912, -0.963) {...};
		\node [style=none] (202)  at (-1.312, -0.963) {...};
		\node [style=none] (203)  at (-0.588, 0.912) {};
		\node [style=none] (204)  at (0.312, 0.912) {};
		\node [style=none] (205)  at (-0.138, 0.662) {$\iso_{\mathcal B}$};
		\node [style=none] (206)  at (-0.588, 0.412) {};
		\node [style=none] (207)  at (0.312, 0.412) {};
		\node [style=none] (208)  at (-0.138, 0.912) {};
		\node [style=none] (209)  at (-0.463, 0.412) {};
		\node [style=small-contraction] (210)  at (-0.463, 0.163) {};
		\node [style=none] (211)  at (0.188, 0.412) {};
		\node [style=small-contraction] (212)  at (0.188, 0.163) {};
		\node [style=none] (213)  at (-0.138, 0.288) {...};
		\node [style=none] (214)  at (0.987, 0.912) {};
		\node [style=none] (215)  at (0.562, 0.912) {};
		\node [style=none] (216)  at (1.462, 0.912) {};
		\node [style=none] (217)  at (1.012, 0.662) {$\iso_{\mathcal C}$};
		\node [style=none] (218)  at (0.562, 0.412) {};
		\node [style=none] (219)  at (1.462, 0.412) {};
		\node [style=none] (220)  at (0.688, 0.412) {};
		\node [style=small-contraction] (221)  at (0.688, 0.163) {};
		\node [style=none] (222)  at (1.337, 0.412) {};
		\node [style=small-contraction] (223)  at (1.337, 0.163) {};
		\node [style=none] (224)  at (1.012, 0.288) {...};
		\node [style=none] (225)  at (-0.138, 1.087) {};
		\node [style=none] (226)  at (0.987, 1.087) {};
		\node [style=none] (227)  at (1.112, -0.838) {};
		\node [style=none] (228)  at (1.512, -0.838) {};
		\node [style=none] (229)  at (1.112, -1.087) {};
		\node [style=none] (230)  at (1.512, -1.087) {};
		\node [style=none] (231)  at (1.312, -0.963) {...};
		\node [style=dot] (232)  at (0.462, -0.838) {};
		\node [style=none] (233)  at (0.462, -1.087) {};
		\node [style=dot] (234)  at (0.862, -0.838) {};
		\node [style=none] (235)  at (0.862, -1.087) {};
		\node [style=none] (236)  at (0.662, -0.963) {...};
		\node [style=none] (237)  at (0.237, -0.412) {};
		\node [style=none] (238)  at (0.487, -0.412) {};
		\node [style=none] (239)  at (0.987, -0.412) {};
		\node [style=none] (240)  at (0.737, -0.412) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (168.center) to (169.center);
		\draw (171.center) to (168.center);
		\draw (172.center) to (169.center);
		\draw (172.center) to (171.center);
		\draw (175) to (174.center);
		\draw [in=90, out=-30, looseness=0.50] (175) to (192.center);
		\draw (175) to (182);
		\draw (175) to (184);
		\draw (177) to (176.center);
		\draw [in=90, out=-30, looseness=0.50] (177) to (193.center);
		\draw (177) to (187);
		\draw (177) to (189);
		\draw (181.center) to (173.center);
		\draw (182) to (210);
		\draw (182) to (221);
		\draw (183.center) to (182);
		\draw (184) to (223);
		\draw (185.center) to (184);
		\draw (187) to (221);
		\draw (188.center) to (187);
		\draw (189) to (223);
		\draw (190.center) to (189);
		\draw (194.center) to (199.center);
		\draw (195.center) to (200.center);
		\draw (196.center) to (192.center);
		\draw (197.center) to (193.center);
		\draw (203.center) to (204.center);
		\draw (206.center) to (203.center);
		\draw (207.center) to (204.center);
		\draw (207.center) to (206.center);
		\draw (210) to (209.center);
		\draw (210) to (187);
		\draw (212) to (211.center);
		\draw (215.center) to (216.center);
		\draw (218.center) to (215.center);
		\draw (219.center) to (216.center);
		\draw (219.center) to (218.center);
		\draw (221) to (220.center);
		\draw [in=90, out=-45] (221) to (194.center);
		\draw (223) to (222.center);
		\draw [in=90, out=-60] (223) to (195.center);
		\draw (225.center) to (208.center);
		\draw (226.center) to (214.center);
		\draw (227.center) to (229.center);
		\draw [in=-30, out=90, looseness=0.75] (227.center) to (210);
		\draw (228.center) to (230.center);
		\draw [in=-45, out=90, looseness=0.75] (228.center) to (212);
		\draw [style=dotted] (232) to (238.center);
		\draw (233.center) to (232);
		\draw [style=dotted] (234) to (240.center);
		\draw [style=dotted] (234) to (239.center);
		\draw (235.center) to (234);
		\draw [style=dotted] (237.center) to (232);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/isos-are-isos-boxempty-prf-1-1-case/isos-are-isos-boxempty-prf-1-1-case_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=small-contraction] (0)  at (-0.05, 0.5) {};
		\node [style=small-contraction] (1)  at (0.45, 0.5) {};
		\node [style=dot] (2)  at (-0.3, 0.0) {};
		\node [style=none] (3)  at (-0.05, 0.75) {};
		\node [style=none] (4)  at (0.45, 0.75) {};
		\node [style=small-contraction] (5)  at (-0.05, -0.5) {};
		\node [style=small-contraction] (6)  at (0.45, -0.5) {};
		\node [style=none] (8)  at (-0.05, -0.75) {};
		\node [style=none] (9)  at (0.45, -0.75) {};
		\node [style=none, font={\tiny}, text=gray] (15)  at (-0.55, 0.0) {$a$};
		\node [style=none, font={\tiny}, text=gray] (16)  at (0.15, 0.0) {$b$};
		\node [style=none, font={\tiny}, text=gray] (17)  at (0.55, 0.0) {$c$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2);
		\draw [bend left=45] (0) to (5);
		\draw (1) to (4.center);
		\draw (2) to (1);
		\draw (2) to (5);
		\draw (2) to (6);
		\draw (3.center) to (0);
		\draw (6) to (9.center);
		\draw [bend right] (6) to (1);
		\draw (8.center) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/isos-are-isos-boxempty-prf-1-1-case/isos-are-isos-boxempty-prf-1-1-case_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=small-contraction] (18)  at (-0.438, 0.5) {};
		\node [style=small-contraction] (19)  at (0.313, 0.5) {};
		\node [style=none] (21)  at (-0.438, 0.75) {};
		\node [style=none] (22)  at (0.313, 0.75) {};
		\node [style=small-contraction] (23)  at (-0.438, -0.5) {};
		\node [style=small-contraction] (24)  at (0.313, -0.5) {};
		\node [style=none] (25)  at (-0.438, -0.75) {};
		\node [style=none] (26)  at (0.313, -0.75) {};
		\node [style=none, font={\tiny}, text=gray] (27)  at (-0.688, 0.5) {$a$};
		\node [style=none, font={\tiny}, text=gray] (28)  at (-0.238, 0.5) {$b$};
		\node [style=none, font={\tiny}, text=gray] (29)  at (0.663, 0.5) {$c$};
		\node [style=dot] (30)  at (-0.688, 0.25) {};
		\node [style=dot] (31)  at (-0.188, 0.25) {};
		\node [style=dot] (32)  at (-0.688, -0.25) {};
		\node [style=dot] (33)  at (-0.188, -0.25) {};
		\node [style=dot] (34)  at (0.063, 0.25) {};
		\node [style=dot] (35)  at (0.563, 0.25) {};
		\node [style=dot] (36)  at (0.063, -0.25) {};
		\node [style=dot] (37)  at (0.563, -0.25) {};
		\node [style=none, font={\tiny}, text=gray] (38)  at (0.063, 0.5) {$a$};
		\node [style=none, font={\tiny}, text=gray] (75)  at (-0.663, -0.5) {$a$};
		\node [style=none, font={\tiny}, text=gray] (76)  at (-0.212, -0.5) {$b$};
		\node [style=none, font={\tiny}, text=gray] (77)  at (0.688, -0.5) {$c$};
		\node [style=none, font={\tiny}, text=gray] (78)  at (0.087, -0.5) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (18) to (30);
		\draw (18) to (31);
		\draw (19) to (22.center);
		\draw (19) to (34);
		\draw (19) to (35);
		\draw (21.center) to (18);
		\draw (23) to (32);
		\draw (23) to (33);
		\draw (24) to (26.center);
		\draw (24) to (37);
		\draw (25.center) to (23);
		\draw (36) to (24);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/isos-are-isos-boxempty-prf-1-1-case/isos-are-isos-boxempty-prf-1-1-case_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (40)  at (-0.25, 0.5) {};
		\node [style=dot] (41)  at (0.5, 0.5) {};
		\node [style=none] (42)  at (-0.25, 0.75) {};
		\node [style=none] (43)  at (0.5, 0.75) {};
		\node [style=dot] (44)  at (-0.25, -0.5) {};
		\node [style=dot] (45)  at (0.5, -0.5) {};
		\node [style=none] (46)  at (-0.25, -0.75) {};
		\node [style=none] (47)  at (0.5, -0.75) {};
		\node [style=none, font={\tiny}, text=gray] (48)  at (-0.5, 0.75) {$ab$};
		\node [style=none, font={\tiny}, text=gray] (59)  at (0.25, 0.75) {$ac$};
		\node [style=none, font={\tiny}, text=gray] (60)  at (-0.5, -0.5) {$ab$};
		\node [style=none, font={\tiny}, text=gray] (61)  at (0.25, -0.5) {$ac$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (41) to (43.center);
		\draw (42.center) to (40);
		\draw (45) to (47.center);
		\draw (46.center) to (44);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/isos-are-isos-boxempty-prf-1-1-case/isos-are-isos-boxempty-prf-1-1-case_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (65)  at (-0.25, 0.75) {};
		\node [style=none] (66)  at (0.5, 0.75) {};
		\node [style=none] (69)  at (-0.25, -0.75) {};
		\node [style=none] (70)  at (0.5, -0.75) {};
		\node [style=none, font={\tiny}, text=gray] (73)  at (-0.5, 0.0) {$ab$};
		\node [style=none, font={\tiny}, text=gray] (74)  at (0.25, 0.0) {$ac$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (65.center) to (69.center);
		\draw (66.center) to (70.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/isos-are-isos-boxempty-prf-1-1-case/isos-are-isos-boxempty-prf-1-1-case_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (64)  at (-0.25, 0.75) {};
		\node [style=none] (65)  at (0.25, 0.75) {};
		\node [style=none] (67)  at (-0.25, -0.75) {};
		\node [style=none] (68)  at (0.25, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (64.center) to (67.center);
		\draw (65.center) to (68.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/isos-are-isos-boxempty-prf-induction/isos-are-isos-boxempty-prf-induction_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-1.087, -1.725) {};
		\node [style=none] (1)  at (-0.337, -1.725) {};
		\node [style=none] (2)  at (0.163, -1.725) {};
		\node [style=none] (3)  at (0.913, -1.725) {};
		\node [style=small-contraction] (4)  at (-1.087, -1.225) {};
		\node [style=small-contraction] (5)  at (-0.337, -1.225) {};
		\node [style=none] (6)  at (-0.662, -1.35) {...};
		\node [style=small-contraction] (7)  at (0.163, -1.225) {};
		\node [style=small-contraction] (8)  at (0.913, -1.225) {};
		\node [style=none] (9)  at (0.488, -1.35) {...};
		\node [style=dot] (10)  at (-1.237, -0.225) {};
		\node [style=dot] (11)  at (-0.837, -0.225) {};
		\node [style=dot] (12)  at (-0.063, -0.225) {};
		\node [style=dot] (13)  at (0.338, -0.225) {};
		\node [style=none] (14)  at (0.938, -0.225) {};
		\node [style=none] (15)  at (1.338, -0.225) {};
		\node [style=none] (16)  at (1.588, -0.225) {};
		\node [style=none] (17)  at (1.988, -0.225) {};
		\node [style=none] (18)  at (-1.087, 1.725) {};
		\node [style=none] (19)  at (-0.337, 1.725) {};
		\node [style=none] (20)  at (0.163, 1.725) {};
		\node [style=none] (21)  at (0.913, 1.725) {};
		\node [style=small-contraction] (22)  at (-1.087, 1.225) {};
		\node [style=small-contraction] (23)  at (-0.337, 1.225) {};
		\node [style=none] (24)  at (-0.662, 1.35) {...};
		\node [style=small-contraction] (25)  at (0.163, 1.225) {};
		\node [style=small-contraction] (26)  at (0.913, 1.225) {};
		\node [style=none] (27)  at (0.488, 1.35) {...};
		\node [style=dot] (28)  at (-1.237, 0.225) {};
		\node [style=dot] (29)  at (-0.837, 0.225) {};
		\node [style=none] (30)  at (-1.037, 0.15) {...};
		\node [style=dot] (31)  at (-0.063, 0.225) {};
		\node [style=dot] (32)  at (0.338, 0.225) {};
		\node [style=none] (33)  at (0.138, 0.15) {...};
		\node [style=none] (34)  at (0.938, 0.225) {};
		\node [style=none] (35)  at (1.338, 0.225) {};
		\node [style=none] (36)  at (1.588, 0.225) {};
		\node [style=none] (37)  at (1.988, 0.225) {};
		\node [style=none] (38)  at (1.138, 0.15) {...};
		\node [style=none] (39)  at (1.788, 0.15) {...};
		\node [style=none] (40)  at (-0.438, 0.15) {...};
		\node [style=none] (42)  at (-1.837, -1.725) {};
		\node [style=small-contraction] (43)  at (-1.837, -1.225) {};
		\node [style=dot] (44)  at (-1.988, -0.225) {};
		\node [style=dot] (45)  at (-1.587, -0.225) {};
		\node [style=none] (46)  at (-1.837, 1.725) {};
		\node [style=small-contraction] (47)  at (-1.837, 1.225) {};
		\node [style=dot] (48)  at (-1.988, 0.225) {};
		\node [style=dot] (49)  at (-1.587, 0.225) {};
		\node [style=none] (50)  at (-1.787, 0.15) {...};
		\node [style=none] (51)  at (0.763, -0.225) {};
		\node [style=none] (52)  at (0.763, 0.225) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=30, looseness=0.50] (4) to (14.center);
		\draw (4) to (10);
		\draw (4) to (11);
		\draw (4) to (0.center);
		\draw [in=-90, out=30, looseness=0.50] (5) to (15.center);
		\draw (5) to (12);
		\draw (5) to (13);
		\draw (5) to (1.center);
		\draw [in=-90, out=30, looseness=0.50] (7) to (16.center);
		\draw (7) to (10);
		\draw (7) to (12);
		\draw (7) to (2.center);
		\draw [in=-90, out=45, looseness=0.50] (8) to (17.center);
		\draw (8) to (13);
		\draw (8) to (3.center);
		\draw (11) to (8);
		\draw [in=90, out=-30, looseness=0.50] (22) to (34.center);
		\draw (22) to (28);
		\draw (22) to (29);
		\draw (22) to (18.center);
		\draw [in=90, out=-30, looseness=0.50] (23) to (35.center);
		\draw (23) to (31);
		\draw (23) to (32);
		\draw (23) to (19.center);
		\draw [in=90, out=-30, looseness=0.50] (25) to (36.center);
		\draw (25) to (28);
		\draw (25) to (31);
		\draw (25) to (20.center);
		\draw (25) to (48);
		\draw [in=90, out=-45, looseness=0.50] (26) to (37.center);
		\draw (26) to (32);
		\draw (26) to (21.center);
		\draw (26) to (49);
		\draw (28) to (10);
		\draw (29) to (26);
		\draw (29) to (11);
		\draw (31) to (12);
		\draw (32) to (13);
		\draw (34.center) to (14.center);
		\draw (35.center) to (15.center);
		\draw (36.center) to (16.center);
		\draw (37.center) to (17.center);
		\draw (43) to (44);
		\draw (43) to (45);
		\draw (43) to (42.center);
		\draw (44) to (7);
		\draw (45) to (8);
		\draw (47) to (48);
		\draw (47) to (49);
		\draw (47) to (46.center);
		\draw (48) to (44);
		\draw (49) to (45);
		\draw [in=30, out=-90, looseness=0.50] (51.center) to (43);
		\draw (52.center) to (51.center);
		\draw [in=-30, out=90, looseness=0.50] (52.center) to (47);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/isos-are-isos-boxempty-prf-induction/isos-are-isos-boxempty-prf-induction_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (53)  at (-0.837, -2.225) {};
		\node [style=none] (54)  at (-0.087, -2.225) {};
		\node [style=none] (55)  at (0.413, -2.225) {};
		\node [style=none] (56)  at (1.163, -2.225) {};
		\node [style=small-contraction] (57)  at (-0.837, -1.225) {};
		\node [style=small-contraction] (58)  at (-0.087, -1.225) {};
		\node [style=none] (59)  at (-0.412, -1.35) {...};
		\node [style=small-contraction] (60)  at (0.413, -1.225) {};
		\node [style=small-contraction] (61)  at (1.163, -1.225) {};
		\node [style=none] (62)  at (0.738, -1.35) {...};
		\node [style=dot] (63)  at (-0.987, -0.225) {};
		\node [style=dot] (64)  at (-0.587, -0.225) {};
		\node [style=dot] (65)  at (0.188, -0.225) {};
		\node [style=dot] (66)  at (0.588, -0.225) {};
		\node [style=none] (67)  at (0.938, -0.225) {};
		\node [style=none] (68)  at (1.338, -0.225) {};
		\node [style=none] (69)  at (1.588, -0.225) {};
		\node [style=none] (70)  at (1.988, -0.225) {};
		\node [style=none] (71)  at (-0.837, 2.225) {};
		\node [style=none] (72)  at (-0.087, 2.225) {};
		\node [style=none] (73)  at (0.413, 2.225) {};
		\node [style=none] (74)  at (1.163, 2.225) {};
		\node [style=small-contraction] (75)  at (-0.837, 1.225) {};
		\node [style=small-contraction] (76)  at (-0.087, 1.225) {};
		\node [style=none] (77)  at (-0.412, 1.35) {...};
		\node [style=small-contraction] (78)  at (0.413, 1.225) {};
		\node [style=small-contraction] (79)  at (1.163, 1.225) {};
		\node [style=none] (80)  at (0.738, 1.35) {...};
		\node [style=dot] (81)  at (-0.987, 0.225) {};
		\node [style=dot] (82)  at (-0.587, 0.225) {};
		\node [style=none] (83)  at (-0.787, 0.15) {...};
		\node [style=dot] (84)  at (0.188, 0.225) {};
		\node [style=dot] (85)  at (0.588, 0.225) {};
		\node [style=none] (86)  at (0.388, 0.15) {...};
		\node [style=none] (87)  at (0.938, 0.225) {};
		\node [style=none] (88)  at (1.338, 0.225) {};
		\node [style=none] (89)  at (1.588, 0.225) {};
		\node [style=none] (90)  at (1.988, 0.225) {};
		\node [style=none] (91)  at (1.138, 0.15) {...};
		\node [style=none] (92)  at (1.788, 0.15) {...};
		\node [style=none] (93)  at (-0.188, 0.15) {...};
		\node [style=none] (94)  at (-1.587, -2.225) {};
		\node [style=small-contraction] (95)  at (-1.587, -1.225) {};
		\node [style=dot] (96)  at (-1.737, -0.225) {};
		\node [style=dot] (97)  at (-1.337, -0.225) {};
		\node [style=none] (98)  at (-1.587, 2.225) {};
		\node [style=small-contraction] (99)  at (-1.587, 1.225) {};
		\node [style=dot] (100)  at (-1.737, 0.225) {};
		\node [style=dot] (101)  at (-1.337, 0.225) {};
		\node [style=none] (102)  at (-1.537, 0.15) {...};
		\node [style=none] (103)  at (-1.987, -0.225) {};
		\node [style=none] (104)  at (-1.987, 0.225) {};
		\node [style=small-contraction] (105)  at (0.413, 1.975) {};
		\node [style=small-contraction] (106)  at (1.163, 1.725) {};
		\node [style=small-contraction] (107)  at (0.413, -1.975) {};
		\node [style=small-contraction] (108)  at (1.163, -1.725) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (55.center) to (107);
		\draw [in=-90, out=30, looseness=0.50] (57) to (67.center);
		\draw (57) to (63);
		\draw (57) to (64);
		\draw (57) to (53.center);
		\draw [in=-90, out=30, looseness=0.50] (58) to (68.center);
		\draw (58) to (65);
		\draw (58) to (66);
		\draw (58) to (54.center);
		\draw [in=-90, out=30, looseness=0.50] (60) to (69.center);
		\draw (60) to (63);
		\draw (60) to (65);
		\draw [in=-90, out=45, looseness=0.50] (61) to (70.center);
		\draw (61) to (66);
		\draw (64) to (61);
		\draw (73.center) to (105);
		\draw [in=90, out=-30, looseness=0.50] (75) to (87.center);
		\draw (75) to (81);
		\draw (75) to (82);
		\draw (75) to (71.center);
		\draw [in=90, out=-30, looseness=0.50] (76) to (88.center);
		\draw (76) to (84);
		\draw (76) to (85);
		\draw (76) to (72.center);
		\draw [in=90, out=-30, looseness=0.50] (78) to (89.center);
		\draw (78) to (81);
		\draw (78) to (84);
		\draw [in=90, out=-45, looseness=0.50] (79) to (90.center);
		\draw (79) to (85);
		\draw (79) to (106);
		\draw (81) to (63);
		\draw (82) to (79);
		\draw (82) to (64);
		\draw (84) to (65);
		\draw (85) to (66);
		\draw (87.center) to (67.center);
		\draw (88.center) to (68.center);
		\draw (89.center) to (69.center);
		\draw (90.center) to (70.center);
		\draw (95) to (96);
		\draw (95) to (97);
		\draw (95) to (94.center);
		\draw (99) to (100);
		\draw (99) to (101);
		\draw (99) to (98.center);
		\draw (100) to (96);
		\draw [in=-180, out=75] (100) to (105);
		\draw (101) to (97);
		\draw [in=135, out=-90, looseness=0.75] (103.center) to (95);
		\draw (104.center) to (103.center);
		\draw [in=-135, out=90, looseness=0.75] (104.center) to (99);
		\draw (105) to (78);
		\draw (106) to (74.center);
		\draw [in=90, out=-180, looseness=1.25] (106) to (101);
		\draw [in=-75, out=180] (107) to (96);
		\draw (107) to (60);
		\draw [in=-90, out=180, looseness=1.25] (108) to (97);
		\draw (108) to (56.center);
		\draw (108) to (61);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/isos-are-isos-boxempty-prf-induction/isos-are-isos-boxempty-prf-induction_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (110)  at (-0.425, -2.225) {};
		\node [style=none] (111)  at (0.325, -2.225) {};
		\node [style=none] (112)  at (0.825, -2.225) {};
		\node [style=none] (113)  at (1.575, -2.225) {};
		\node [style=none] (119)  at (1.15, 0.15) {...};
		\node [style=none] (128)  at (-0.425, 2.225) {};
		\node [style=none] (129)  at (0.325, 2.225) {};
		\node [style=none] (130)  at (0.825, 2.225) {};
		\node [style=none] (131)  at (1.575, 2.225) {};
		\node [style=none] (134)  at (0.0, 0.1) {...};
		\node [style=none] (151)  at (-1.175, -2.225) {};
		\node [style=small-contraction] (152)  at (-1.175, -1.225) {};
		\node [style=dot] (153)  at (-1.325, -0.225) {};
		\node [style=dot] (154)  at (-0.925, -0.225) {};
		\node [style=none] (155)  at (-1.175, 2.225) {};
		\node [style=small-contraction] (156)  at (-1.175, 1.225) {};
		\node [style=dot] (157)  at (-1.325, 0.225) {};
		\node [style=dot] (158)  at (-0.925, 0.225) {};
		\node [style=none] (159)  at (-1.125, 0.15) {...};
		\node [style=none] (160)  at (-1.575, -0.225) {};
		\node [style=none] (161)  at (-1.575, 0.225) {};
		\node [style=small-contraction] (162)  at (0.825, 1.975) {};
		\node [style=small-contraction] (163)  at (1.575, 1.725) {};
		\node [style=small-contraction] (164)  at (0.825, -1.975) {};
		\node [style=small-contraction] (165)  at (1.575, -1.725) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (111.center) to (129.center);
		\draw (112.center) to (164);
		\draw (113.center) to (165);
		\draw (128.center) to (110.center);
		\draw (130.center) to (162);
		\draw (152) to (153);
		\draw (152) to (154);
		\draw (152) to (151.center);
		\draw (156) to (157);
		\draw (156) to (158);
		\draw (156) to (155.center);
		\draw (157) to (153);
		\draw [in=-180, out=75] (157) to (162);
		\draw (158) to (154);
		\draw [in=135, out=-90, looseness=0.75] (160.center) to (152);
		\draw (161.center) to (160.center);
		\draw [in=-135, out=90, looseness=0.75] (161.center) to (156);
		\draw (162) to (164);
		\draw (163) to (131.center);
		\draw [in=90, out=-180, looseness=1.25] (163) to (158);
		\draw (163) to (165);
		\draw [in=-75, out=180] (164) to (153);
		\draw [in=-90, out=180, looseness=1.25] (165) to (154);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/isos-are-isos-boxempty-prf-induction/isos-are-isos-boxempty-prf-induction_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (167)  at (-0.625, -2.225) {};
		\node [style=none] (168)  at (0.125, -2.225) {};
		\node [style=none] (169)  at (0.625, -2.225) {};
		\node [style=none] (170)  at (1.375, -2.225) {};
		\node [style=none] (172)  at (-0.625, 2.225) {};
		\node [style=none] (173)  at (0.125, 2.225) {};
		\node [style=none] (174)  at (0.625, 2.225) {};
		\node [style=none] (175)  at (1.375, 2.225) {};
		\node [style=none] (177)  at (-1.375, -2.225) {};
		\node [style=none] (181)  at (-1.375, 2.225) {};
		\node [style=none] (182)  at (1.025, 0.15) {...};
		\node [style=none] (183)  at (-0.125, 0.1) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (168.center) to (173.center);
		\draw (170.center) to (175.center);
		\draw (172.center) to (167.center);
		\draw (174.center) to (169.center);
		\draw (177.center) to (181.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/isos-are-isos-plus/isos-are-isos-plus_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.575, 0.6) {};
		\node [style=none] (1)  at (0.575, 0.6) {};
		\node [style=none] (2)  at (0.0, 0.35) {$\iso_{A\oplus B}$};
		\node [style=none] (3)  at (-0.575, 0.1) {};
		\node [style=none] (4)  at (0.575, 0.1) {};
		\node [style=none] (5)  at (-0.45, 0.1) {};
		\node [style=none] (6)  at (0.45, 0.1) {};
		\node [style=none] (7)  at (0.0, 0.0) {...};
		\node [style=none] (8)  at (-0.575, -0.6) {};
		\node [style=none] (9)  at (0.575, -0.6) {};
		\node [style=none] (10)  at (0.0, -0.35) {$\iso_{A\oplus B}^{\inv}$};
		\node [style=none] (11)  at (-0.575, -0.1) {};
		\node [style=none] (12)  at (0.575, -0.1) {};
		\node [style=none] (13)  at (0.0, -0.6) {};
		\node [style=none] (14)  at (-0.45, -0.1) {};
		\node [style=none] (15)  at (0.45, -0.1) {};
		\node [style=none] (16)  at (0.0, -0.775) {};
		\node [style=none] (19)  at (0.0, 0.775) {};
		\node [style=none] (20)  at (0.0, 0.6) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (3.center) to (0.center);
		\draw (4.center) to (1.center);
		\draw (4.center) to (3.center);
		\draw (8.center) to (9.center);
		\draw (11.center) to (8.center);
		\draw (12.center) to (9.center);
		\draw (12.center) to (11.center);
		\draw (14.center) to (5.center);
		\draw (15.center) to (6.center);
		\draw (16.center) to (13.center);
		\draw (20.center) to (19.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/isos-are-isos-plus/isos-are-isos-plus_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (26)  at (-1.025, 0.575) {};
		\node [style=none] (27)  at (-0.125, 0.575) {};
		\node [style=none] (28)  at (-0.575, 0.325) {$\iso_A$};
		\node [style=none] (29)  at (-1.025, 0.075) {};
		\node [style=none] (30)  at (-0.125, 0.075) {};
		\node [style=none] (31)  at (-0.9, 0.075) {};
		\node [style=none] (32)  at (-0.25, 0.075) {};
		\node [style=none] (33)  at (-0.575, -0.025) {...};
		\node [style=none] (34)  at (-1.025, -0.625) {};
		\node [style=none] (35)  at (-0.125, -0.625) {};
		\node [style=none] (36)  at (-0.575, -0.375) {$\iso_A^{\inv}$};
		\node [style=none] (37)  at (-1.025, -0.125) {};
		\node [style=none] (38)  at (-0.125, -0.125) {};
		\node [style=none] (39)  at (-0.575, -0.625) {};
		\node [style=none] (40)  at (-0.9, -0.125) {};
		\node [style=none] (41)  at (-0.25, -0.125) {};
		\node [style=none] (46)  at (-0.575, 0.575) {};
		\node [style=none] (47)  at (0.125, 0.575) {};
		\node [style=none] (48)  at (1.025, 0.575) {};
		\node [style=none] (49)  at (0.575, 0.325) {$\iso_B$};
		\node [style=none] (50)  at (0.125, 0.075) {};
		\node [style=none] (51)  at (1.025, 0.075) {};
		\node [style=none] (52)  at (0.25, 0.075) {};
		\node [style=none] (53)  at (0.9, 0.075) {};
		\node [style=none] (54)  at (0.575, -0.025) {...};
		\node [style=none] (55)  at (0.125, -0.625) {};
		\node [style=none] (56)  at (1.025, -0.625) {};
		\node [style=none] (57)  at (0.575, -0.375) {$\iso_B^{\inv}$};
		\node [style=none] (58)  at (0.125, -0.125) {};
		\node [style=none] (59)  at (1.025, -0.125) {};
		\node [style=none] (60)  at (0.575, -0.625) {};
		\node [style=none] (61)  at (0.25, -0.125) {};
		\node [style=none] (62)  at (0.9, -0.125) {};
		\node [style=none] (63)  at (0.575, 0.575) {};
		\node [style=plus] (64)  at (0.0, 1.0) {};
		\node [style=plus] (65)  at (0.0, -1.0) {};
		\node [style=none] (66)  at (0.0, 1.25) {};
		\node [style=none] (67)  at (0.0, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (26.center) to (27.center);
		\draw (29.center) to (26.center);
		\draw (30.center) to (27.center);
		\draw (30.center) to (29.center);
		\draw (34.center) to (35.center);
		\draw (37.center) to (34.center);
		\draw (38.center) to (35.center);
		\draw (38.center) to (37.center);
		\draw (40.center) to (31.center);
		\draw (41.center) to (32.center);
		\draw (47.center) to (48.center);
		\draw (50.center) to (47.center);
		\draw (51.center) to (48.center);
		\draw (51.center) to (50.center);
		\draw (55.center) to (56.center);
		\draw (58.center) to (55.center);
		\draw (59.center) to (56.center);
		\draw (59.center) to (58.center);
		\draw (61.center) to (52.center);
		\draw (62.center) to (53.center);
		\draw (64) to (46.center);
		\draw (64) to (63.center);
		\draw (65) to (39.center);
		\draw (65) to (67.center);
		\draw (65) to (60.center);
		\draw (66.center) to (64);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/isos-are-isos-plus/isos-are-isos-plus_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=plus] (103)  at (0.0, 0.25) {};
		\node [style=plus] (104)  at (0.0, -0.25) {};
		\node [style=none] (105)  at (0.0, 0.5) {};
		\node [style=none] (106)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (104) to (106.center);
		\draw [bend left=45, looseness=1.25] (104) to (103);
		\draw [bend right=45, looseness=1.25] (104) to (103);
		\draw (105.center) to (103);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/isos-are-isos-plus/isos-are-isos-plus_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (110)  at (0.0, 0.5) {};
		\node [style=none] (111)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (110.center) to (111.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/lang/id.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.25) {};
		\node [style=none, font={\scriptsize}] (2) at (0, 0.5) {$A$};
		\node [style=none, font={\scriptsize}] (3) at (0, -0.5) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> LMCS_-_submit/figures/lang/unit-inv.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=tensor] (0) at (0, -0.425) {};
		\node [style=none] (1) at (0, 0.075) {};
		\node [style=none, font={\tiny}] (3) at (0, 0.25) {$\one$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> LMCS_-_submit/figures/lang/unit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=tensor] (0) at (0, 0) {};
		\node [style=none] (1) at (0, -0.25) {};
		\node [style=none, font={\scriptsize}] (3) at (0, -0.5) {$\one$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> LMCS_-_submit/figures/lang/zero-inv.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=contraction] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.075) {};
		\node [style=none, font={\scriptsize}] (3) at (0, -0.25) {$\zero$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> LMCS_-_submit/figures/lang/zero.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=contraction] (0) at (0, 0) {};
		\node [style=none] (1) at (0, 0.25) {};
		\node [style=none, font={\scriptsize}] (3) at (0, 0.5) {$\zero$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> LMCS_-_submit/figures/lemma-dangling-unitor-distribution/lemma-dangling-unitor-distribution_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=contraction] (0)  at (-0.125, -0.15) {};
		\node [style=contraction] (1)  at (-0.125, 0.25) {};
		\node [style=none] (2)  at (-0.375, 0.75) {};
		\node [style=none] (3)  at (0.125, 0.75) {};
		\node [style=none] (4)  at (-0.375, -0.75) {};
		\node [style=dot] (5)  at (0.375, -0.75) {};
		\node [style=box, font={\tiny}] (6)  at (0.225, -0.475) {$\lambda$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (4.center);
		\draw (0) to (6);
		\draw (1) to (0);
		\draw (1) to (3.center);
		\draw (2.center) to (1);
		\draw (6) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/lemma-dangling-unitor-distribution/lemma-dangling-unitor-distribution_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (21)  at (-0.375, 0.75) {};
		\node [style=none] (22)  at (0.125, 0.75) {};
		\node [style=none] (23)  at (-0.375, -0.75) {};
		\node [style=dot] (24)  at (0.375, -0.75) {};
		\node [style=box, font={\tiny}] (25)  at (0.225, -0.475) {$\lambda$};
		\node [style=small-contraction] (26)  at (-0.375, -0.125) {};
		\node [style=small-contraction] (27)  at (0.125, -0.125) {};
		\node [style=small-contraction] (28)  at (-0.375, 0.375) {};
		\node [style=small-contraction] (29)  at (0.125, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (21.center) to (28);
		\draw (25) to (24);
		\draw (26) to (23.center);
		\draw (26) to (29);
		\draw (27) to (28);
		\draw (27) to (29);
		\draw (27) to (25);
		\draw (28) to (26);
		\draw (29) to (22.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/lemma-dangling-unitor-distribution/lemma-dangling-unitor-distribution_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (31)  at (-0.375, 0.75) {};
		\node [style=none] (32)  at (0.125, 0.75) {};
		\node [style=none] (33)  at (-0.375, -0.75) {};
		\node [style=dot] (34)  at (0.375, -0.75) {};
		\node [style=small-contraction] (36)  at (-0.375, -0.125) {};
		\node [style=small-contraction] (37)  at (0.375, -0.375) {};
		\node [style=small-contraction] (38)  at (-0.375, 0.375) {};
		\node [style=small-contraction] (39)  at (0.125, 0.375) {};
		\node [style=box, font={\tiny}] (40)  at (0.0, -0.1) {$\lambda$};
		\node [style=box, font={\tiny}] (41)  at (0.375, 0.025) {$\lambda$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (31.center) to (38);
		\draw (36) to (33.center);
		\draw (36) to (39);
		\draw (37) to (40);
		\draw (37) to (41);
		\draw (37) to (34);
		\draw (38) to (36);
		\draw (39) to (32.center);
		\draw (40) to (38);
		\draw (41) to (39);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/lemma-dangling-unitor-distribution/lemma-dangling-unitor-distribution_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (43)  at (-0.25, 0.75) {};
		\node [style=none] (44)  at (0.25, 0.75) {};
		\node [style=none] (45)  at (0.0, -0.75) {};
		\node [style=dot] (46)  at (0.5, -0.375) {};
		\node [style=contraction] (47)  at (0.0, -0.125) {};
		\node [style=contraction] (49)  at (-0.25, 0.375) {};
		\node [style=contraction] (50)  at (0.25, 0.375) {};
		\node [style=box, font={\tiny}] (52)  at (0.5, 0.025) {$\lambda$};
		\node [style=dot] (53)  at (-0.5, -0.375) {};
		\node [style=box, font={\tiny}] (54)  at (-0.5, 0.025) {$\lambda$};
		\node [style=none, font={\tiny}, text=gray] (55)  at (-0.75, -0.175) {$s_0$};
		\node [style=none, font={\tiny}, text=gray] (56)  at (0.75, -0.175) {$s_1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (43.center) to (49);
		\draw (46) to (52);
		\draw (47) to (45.center);
		\draw (47) to (50);
		\draw (49) to (47);
		\draw (50) to (44.center);
		\draw (52) to (50);
		\draw (53) to (54);
		\draw (54) to (49);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/lemma-dangling-unitor-through-iso-boxempty/lemma-dangling-unitor-through-iso-boxempty_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2)  at (-1.1, -0.625) {};
		\node [style=none] (3)  at (-0.35, -0.625) {};
		\node [style=none] (6)  at (0.15, -0.625) {};
		\node [style=none] (7)  at (0.9, -0.625) {};
		\node [style=small-contraction] (10)  at (-1.1, -0.125) {};
		\node [style=small-contraction] (11)  at (-0.35, -0.125) {};
		\node [style=none] (12)  at (-0.675, -0.25) {...};
		\node [style=small-contraction] (13)  at (0.15, -0.125) {};
		\node [style=small-contraction] (14)  at (0.9, -0.125) {};
		\node [style=none] (15)  at (0.475, -0.25) {...};
		\node [style=dot] (16)  at (-1.25, 0.625) {};
		\node [style=none] (17)  at (-1.25, 0.875) {};
		\node [style=dot] (18)  at (-0.85, 0.625) {};
		\node [style=none] (19)  at (-0.85, 0.875) {};
		\node [style=none] (20)  at (-1.05, 0.75) {...};
		\node [style=dot] (21)  at (-0.075, 0.625) {};
		\node [style=none] (22)  at (-0.075, 0.875) {};
		\node [style=dot] (23)  at (0.325, 0.625) {};
		\node [style=none] (24)  at (0.325, 0.875) {};
		\node [style=none] (25)  at (0.125, 0.75) {...};
		\node [style=none] (26)  at (0.675, 0.625) {};
		\node [style=none] (27)  at (1.075, 0.625) {};
		\node [style=none] (28)  at (1.325, 0.625) {};
		\node [style=none] (29)  at (1.725, 0.625) {};
		\node [style=none] (30)  at (0.675, 0.875) {};
		\node [style=none] (31)  at (1.075, 0.875) {};
		\node [style=none] (32)  at (0.875, 0.75) {...};
		\node [style=none] (33)  at (1.325, 0.875) {};
		\node [style=none] (34)  at (1.725, 0.875) {};
		\node [style=none] (35)  at (1.525, 0.75) {...};
		\node [style=none] (36)  at (-0.45, 0.75) {...};
		\node [style=small-contraction] (37)  at (-1.1, -0.4) {};
		\node [style=dot] (38)  at (-1.725, -0.875) {};
		\node [style=box, font={\tiny}] (39)  at (-1.475, -0.625) {$\lambda$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=30, looseness=0.50] (10) to (26.center);
		\draw (10) to (16);
		\draw (10) to (18);
		\draw (10) to (37);
		\draw [in=-90, out=30, looseness=0.50] (11) to (27.center);
		\draw (11) to (21);
		\draw (11) to (23);
		\draw (11) to (3.center);
		\draw [in=-90, out=30, looseness=0.50] (13) to (28.center);
		\draw (13) to (16);
		\draw (13) to (21);
		\draw (13) to (6.center);
		\draw [in=-90, out=45, looseness=0.50] (14) to (29.center);
		\draw (14) to (23);
		\draw (14) to (7.center);
		\draw (17.center) to (16);
		\draw (18) to (14);
		\draw (19.center) to (18);
		\draw (22.center) to (21);
		\draw (24.center) to (23);
		\draw (28.center) to (33.center);
		\draw (29.center) to (34.center);
		\draw (30.center) to (26.center);
		\draw (31.center) to (27.center);
		\draw (37) to (2.center);
		\draw (39) to (38);
		\draw (39) to (37);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/lemma-dangling-unitor-through-iso-boxempty/lemma-dangling-unitor-through-iso-boxempty_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (41)  at (-1.2, -0.875) {};
		\node [style=none] (42)  at (-0.45, -0.875) {};
		\node [style=none] (43)  at (0.05, -0.875) {};
		\node [style=none] (44)  at (0.8, -0.875) {};
		\node [style=small-contraction] (45)  at (-1.2, -0.625) {};
		\node [style=small-contraction] (46)  at (-0.45, -0.625) {};
		\node [style=none] (47)  at (-0.775, -0.75) {...};
		\node [style=small-contraction] (48)  at (0.05, -0.625) {};
		\node [style=small-contraction] (49)  at (0.8, -0.625) {};
		\node [style=none] (50)  at (0.375, -0.75) {...};
		\node [style=dot] (51)  at (-1.35, 0.625) {};
		\node [style=none] (52)  at (-1.35, 0.875) {};
		\node [style=dot] (53)  at (-0.95, 0.625) {};
		\node [style=none] (54)  at (-0.95, 0.875) {};
		\node [style=none] (55)  at (-1.15, 0.75) {...};
		\node [style=dot] (56)  at (-0.175, 0.625) {};
		\node [style=none] (57)  at (-0.175, 0.875) {};
		\node [style=dot] (58)  at (0.225, 0.625) {};
		\node [style=none] (59)  at (0.225, 0.875) {};
		\node [style=none] (60)  at (0.025, 0.75) {...};
		\node [style=small-contraction] (61)  at (0.575, 0.625) {};
		\node [style=none] (62)  at (1.225, 0.375) {};
		\node [style=none] (63)  at (1.475, 0.375) {};
		\node [style=none] (64)  at (1.875, 0.375) {};
		\node [style=none] (65)  at (0.575, 0.875) {};
		\node [style=none] (66)  at (1.225, 0.875) {};
		\node [style=none] (67)  at (1.025, 0.75) {...};
		\node [style=none] (68)  at (1.475, 0.875) {};
		\node [style=none] (69)  at (1.875, 0.875) {};
		\node [style=none] (70)  at (1.675, 0.75) {...};
		\node [style=none] (71)  at (-0.55, 0.75) {...};
		\node [style=small-contraction] (72)  at (-1.5, -0.1) {};
		\node [style=dot] (73)  at (-1.875, -0.575) {};
		\node [style=box, font={\tiny}] (74)  at (-1.725, -0.325) {$\lambda$};
		\node [style=small-contraction] (75)  at (-1.175, 0.05) {};
		\node [style=dot] (76)  at (-0.75, -0.2) {};
		\node [style=box, font={\tiny}] (77)  at (-0.95, -0.075) {$\lambda$};
		\node [style=dot] (79)  at (0.85, 0.15) {};
		\node [style=box, font={\tiny}] (80)  at (0.75, 0.375) {$\lambda$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=30, looseness=0.50] (45) to (61);
		\draw (45) to (41.center);
		\draw [in=-90, out=30, looseness=0.50] (46) to (62.center);
		\draw (46) to (56);
		\draw (46) to (58);
		\draw (46) to (42.center);
		\draw [in=-90, out=30, looseness=0.50] (48) to (63.center);
		\draw (48) to (51);
		\draw (48) to (56);
		\draw (48) to (43.center);
		\draw [in=-90, out=45, looseness=0.50] (49) to (64.center);
		\draw (49) to (58);
		\draw (49) to (44.center);
		\draw (51) to (72);
		\draw (52.center) to (51);
		\draw (53) to (49);
		\draw (54.center) to (53);
		\draw (57.center) to (56);
		\draw (59.center) to (58);
		\draw (63.center) to (68.center);
		\draw (64.center) to (69.center);
		\draw (65.center) to (61);
		\draw (66.center) to (62.center);
		\draw (72) to (45);
		\draw (73) to (72);
		\draw (75) to (53);
		\draw (75) to (45);
		\draw (76) to (75);
		\draw (79) to (61);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/lemma-dangling-unitor-through-iso-boxempty/lemma-dangling-unitor-through-iso-boxempty_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (82)  at (-1.463, -1.0) {};
		\node [style=none] (83)  at (-0.712, -1.0) {};
		\node [style=none] (84)  at (-0.212, -1.0) {};
		\node [style=none] (85)  at (0.538, -1.0) {};
		\node [style=small-contraction] (86)  at (-1.463, -0.75) {};
		\node [style=small-contraction] (87)  at (-0.712, -0.75) {};
		\node [style=none] (88)  at (-1.038, -0.875) {...};
		\node [style=small-contraction] (89)  at (-0.212, -0.75) {};
		\node [style=small-contraction] (90)  at (0.538, -0.75) {};
		\node [style=none] (91)  at (0.112, -0.875) {...};
		\node [style=dot] (92)  at (-1.613, -0.25) {};
		\node [style=none] (93)  at (-1.613, 1.0) {};
		\node [style=dot] (94)  at (-1.213, -0.25) {};
		\node [style=none] (95)  at (-1.213, 1.0) {};
		\node [style=none] (96)  at (-1.413, -0.125) {...};
		\node [style=dot] (97)  at (-0.438, 0.5) {};
		\node [style=none] (98)  at (-0.438, 1.0) {};
		\node [style=dot] (99)  at (-0.038, 0.5) {};
		\node [style=none] (100)  at (-0.038, 1.0) {};
		\node [style=none] (101)  at (-0.238, 0.875) {...};
		\node [style=none] (102)  at (0.312, 0.25) {};
		\node [style=none] (103)  at (0.962, 0.25) {};
		\node [style=none] (104)  at (1.212, 0.25) {};
		\node [style=none] (105)  at (1.613, 0.25) {};
		\node [style=none] (106)  at (0.312, 1.0) {};
		\node [style=none] (107)  at (0.962, 1.0) {};
		\node [style=none] (108)  at (0.762, 0.875) {...};
		\node [style=none] (109)  at (1.212, 1.0) {};
		\node [style=none] (110)  at (1.613, 1.0) {};
		\node [style=none] (111)  at (1.413, 0.875) {...};
		\node [style=none] (112)  at (-0.812, 0.625) {...};
		\node [style=box, font={\tiny}] (115)  at (-0.938, -0.075) {$\lambda$};
		\node [style=box, font={\tiny}] (118)  at (-0.863, 0.275) {$\lambda$};
		\node [style=small-contraction] (121)  at (0.312, 0.75) {};
		\node [style=dot] (122)  at (0.587, 0.225) {};
		\node [style=box, font={\tiny}] (123)  at (0.587, 0.525) {$\lambda$};
		\node [style=small-contraction] (124)  at (-1.613, 0.5) {};
		\node [style=small-contraction] (125)  at (-1.213, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=30, looseness=0.50] (86) to (102.center);
		\draw (86) to (82.center);
		\draw (86) to (92);
		\draw (86) to (94);
		\draw [in=-90, out=30, looseness=0.50] (87) to (103.center);
		\draw (87) to (97);
		\draw (87) to (99);
		\draw (87) to (83.center);
		\draw [in=-90, out=30, looseness=0.50] (89) to (104.center);
		\draw (89) to (92);
		\draw (89) to (97);
		\draw (89) to (84.center);
		\draw [in=-90, out=45, looseness=0.50] (90) to (105.center);
		\draw (90) to (99);
		\draw (90) to (85.center);
		\draw (93.center) to (124);
		\draw (94) to (90);
		\draw (94) to (125);
		\draw (98.center) to (97);
		\draw (100.center) to (99);
		\draw (104.center) to (109.center);
		\draw (105.center) to (110.center);
		\draw (106.center) to (121);
		\draw (107.center) to (103.center);
		\draw (121) to (102.center);
		\draw (121) to (123);
		\draw (123) to (122);
		\draw (124) to (89);
		\draw (124) to (92);
		\draw (125) to (90);
		\draw (125) to (95.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/lemma-dangling-unitor-through-iso-boxempty/lemma-dangling-unitor-through-iso-boxempty_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (127)  at (-1.462, -1.125) {};
		\node [style=none] (128)  at (-0.712, -1.125) {};
		\node [style=none] (129)  at (-0.212, -1.125) {};
		\node [style=none] (130)  at (0.538, -1.125) {};
		\node [style=small-contraction] (131)  at (-1.462, -0.875) {};
		\node [style=small-contraction] (132)  at (-0.712, -0.875) {};
		\node [style=none] (133)  at (-1.037, -1.0) {...};
		\node [style=small-contraction] (134)  at (-0.212, -0.875) {};
		\node [style=small-contraction] (135)  at (0.538, -0.875) {};
		\node [style=none] (136)  at (0.112, -1.0) {...};
		\node [style=dot] (137)  at (-1.612, -0.125) {};
		\node [style=none] (138)  at (-1.612, 1.125) {};
		\node [style=dot] (139)  at (-1.212, -0.125) {};
		\node [style=none] (140)  at (-1.212, 1.125) {};
		\node [style=none] (141)  at (-1.412, 0.0) {...};
		\node [style=dot] (142)  at (-0.438, -0.125) {};
		\node [style=none] (143)  at (-0.438, 1.125) {};
		\node [style=dot] (144)  at (-0.037, -0.125) {};
		\node [style=none] (145)  at (-0.037, 1.125) {};
		\node [style=none] (146)  at (-0.237, 1.0) {...};
		\node [style=none] (147)  at (0.312, -0.125) {};
		\node [style=none] (148)  at (0.963, -0.125) {};
		\node [style=none] (149)  at (1.212, -0.125) {};
		\node [style=none] (150)  at (1.612, -0.125) {};
		\node [style=none] (151)  at (0.312, 1.125) {};
		\node [style=none] (152)  at (0.963, 1.125) {};
		\node [style=none] (153)  at (0.763, 1.0) {...};
		\node [style=none] (154)  at (1.212, 1.125) {};
		\node [style=none] (155)  at (1.612, 1.125) {};
		\node [style=none] (156)  at (1.413, 1.0) {...};
		\node [style=none] (157)  at (-0.812, 0.0) {...};
		\node [style=box, font={\tiny}] (158)  at (-0.888, 0.5) {$\lambda$};
		\node [style=box, font={\tiny}] (159)  at (-0.688, 0.75) {$\lambda$};
		\node [style=small-contraction] (160)  at (0.312, 0.875) {};
		\node [style=dot] (161)  at (0.763, 0.475) {};
		\node [style=box, font={\tiny}] (162)  at (0.562, 0.675) {$\lambda$};
		\node [style=small-contraction] (163)  at (-1.612, 0.675) {};
		\node [style=small-contraction] (164)  at (-1.212, 0.875) {};
		\node [style=small-contraction] (165)  at (1.212, -0.075) {};
		\node [style=small-contraction] (166)  at (1.612, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=30, looseness=0.50] (131) to (147.center);
		\draw (131) to (127.center);
		\draw (131) to (137);
		\draw (131) to (139);
		\draw [in=-90, out=30, looseness=0.50] (132) to (148.center);
		\draw (132) to (142);
		\draw (132) to (144);
		\draw (132) to (128.center);
		\draw [in=-90, out=30, looseness=0.50] (134) to (149.center);
		\draw (134) to (137);
		\draw (134) to (142);
		\draw (134) to (129.center);
		\draw [in=-90, out=45, looseness=0.50] (135) to (150.center);
		\draw (135) to (144);
		\draw (135) to (130.center);
		\draw (138.center) to (163);
		\draw (139) to (135);
		\draw (140.center) to (164);
		\draw (143.center) to (142);
		\draw (145.center) to (144);
		\draw (149.center) to (165);
		\draw (151.center) to (160);
		\draw (152.center) to (148.center);
		\draw (155.center) to (166);
		\draw (160) to (147.center);
		\draw (161) to (160);
		\draw (163) to (165);
		\draw (163) to (137);
		\draw (164) to (166);
		\draw (164) to (139);
		\draw (165) to (154.center);
		\draw (166) to (150.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/lemma-dangling-unitor-through-iso-boxempty/lemma-dangling-unitor-through-iso-boxempty_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (168)  at (-1.338, -1.0) {};
		\node [style=none] (169)  at (-0.588, -1.0) {};
		\node [style=none] (170)  at (-0.088, -1.0) {};
		\node [style=none] (171)  at (0.662, -1.0) {};
		\node [style=small-contraction] (172)  at (-1.338, -0.75) {};
		\node [style=small-contraction] (173)  at (-0.588, -0.75) {};
		\node [style=none] (174)  at (-0.912, -0.875) {...};
		\node [style=small-contraction] (175)  at (-0.088, -0.75) {};
		\node [style=small-contraction] (176)  at (0.662, -0.75) {};
		\node [style=none] (177)  at (0.238, -0.875) {...};
		\node [style=dot] (178)  at (-1.488, 0.0) {};
		\node [style=none] (179)  at (-1.488, 0.25) {};
		\node [style=dot] (180)  at (-1.088, 0.0) {};
		\node [style=none] (181)  at (-1.088, 0.25) {};
		\node [style=none] (182)  at (-1.287, 0.125) {...};
		\node [style=dot] (183)  at (-0.312, 0.0) {};
		\node [style=none] (184)  at (-0.312, 0.25) {};
		\node [style=dot] (185)  at (0.088, 0.0) {};
		\node [style=none] (186)  at (0.088, 0.25) {};
		\node [style=none] (187)  at (-0.113, 0.125) {...};
		\node [style=none] (188)  at (0.438, 0.0) {};
		\node [style=none] (189)  at (0.838, 0.0) {};
		\node [style=none] (190)  at (1.088, 0.0) {};
		\node [style=none] (191)  at (1.488, 0.0) {};
		\node [style=none] (192)  at (0.438, 0.25) {};
		\node [style=none] (193)  at (0.838, 0.25) {};
		\node [style=none] (194)  at (0.637, 0.125) {...};
		\node [style=none] (195)  at (1.088, 0.25) {};
		\node [style=none] (196)  at (1.488, 0.25) {};
		\node [style=none] (197)  at (1.287, 0.125) {...};
		\node [style=none] (198)  at (-0.688, 0.125) {...};
		\node [style=none] (199)  at (-1.688, 0.25) {};
		\node [style=none] (200)  at (1.688, 0.25) {};
		\node [style=none] (201)  at (-1.688, 0.75) {};
		\node [style=none] (202)  at (1.688, 0.75) {};
		\node [style=none] (203)  at (-1.312, 0.75) {};
		\node [style=none] (204)  at (-1.312, 1.0) {};
		\node [style=none] (205)  at (1.438, 0.75) {};
		\node [style=none] (206)  at (1.438, 1.0) {};
		\node [style=none] (207)  at (0.062, 0.875) {...};
		\node [style=none] (208)  at (0.062, 0.5) {$\nu$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=30, looseness=0.50] (172) to (188.center);
		\draw (172) to (168.center);
		\draw (172) to (178);
		\draw (172) to (180);
		\draw [in=-90, out=30, looseness=0.50] (173) to (189.center);
		\draw (173) to (183);
		\draw (173) to (185);
		\draw (173) to (169.center);
		\draw [in=-90, out=30, looseness=0.50] (175) to (190.center);
		\draw (175) to (178);
		\draw (175) to (183);
		\draw (175) to (170.center);
		\draw [in=-90, out=45, looseness=0.50] (176) to (191.center);
		\draw (176) to (185);
		\draw (176) to (171.center);
		\draw (179.center) to (178);
		\draw (180) to (176);
		\draw (180) to (181.center);
		\draw (184.center) to (183);
		\draw (186.center) to (185);
		\draw (191.center) to (196.center);
		\draw (192.center) to (188.center);
		\draw (193.center) to (189.center);
		\draw (195.center) to (190.center);
		\draw (200.center) to (199.center);
		\draw (201.center) to (199.center);
		\draw (202.center) to (201.center);
		\draw (202.center) to (200.center);
		\draw (204.center) to (203.center);
		\draw (206.center) to (205.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/lemma-scalar-on-different-worlds/lemma-scalar-on-different-worlds_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (-0.25, 0.375) {};
		\node [style=box, font={\tiny}] (1)  at (-0.25, 0.0) {$\lambda$};
		\node [style=dot] (2)  at (-0.25, -0.375) {};
		\node [style=none, font={\tiny}, text=gray] (3)  at (0.25, 0.275) {$\{a\}{\sqcup}w$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0);
		\draw (1) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/lemma-scalar-on-different-worlds/lemma-scalar-on-different-worlds_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (5)  at (0.037, 0.75) {};
		\node [style=box, font={\tiny}] (6)  at (0.037, -0.375) {$\lambda$};
		\node [style=dot] (7)  at (0.037, -0.75) {};
		\node [style=none, font={\tiny}, text=gray] (8)  at (-0.287, 0.15) {$\{a\}$};
		\node [style=small-contraction] (9)  at (0.037, 0.45) {};
		\node [style=small-contraction] (10)  at (0.037, -0.05) {};
		\node [style=none, font={\tiny}, text=gray] (11)  at (0.287, 0.15) {$w$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5) to (9);
		\draw (6) to (7);
		\draw [bend left=45, looseness=1.25] (10) to (9);
		\draw [bend right=45, looseness=1.25] (10) to (9);
		\draw (10) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/lemma-scalar-on-different-worlds/lemma-scalar-on-different-worlds_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (13)  at (0.037, 0.75) {};
		\node [style=dot] (15)  at (0.037, -0.75) {};
		\node [style=none, font={\tiny}, text=gray] (16)  at (-0.388, 0.3) {$\{a\}$};
		\node [style=small-contraction] (17)  at (0.037, 0.45) {};
		\node [style=small-contraction] (18)  at (0.037, -0.425) {};
		\node [style=none, font={\tiny}, text=gray] (19)  at (0.388, 0.3) {$w$};
		\node [style=box, font={\tiny}] (20)  at (-0.213, -0.0) {$\lambda$};
		\node [style=box, font={\tiny}] (21)  at (0.287, -0.0) {$\lambda$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (13) to (17);
		\draw [bend left=45, looseness=1.25] (18) to (17);
		\draw [bend right=45, looseness=1.25] (18) to (17);
		\draw (18) to (15);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/lemma-scalar-on-different-worlds/lemma-scalar-on-different-worlds_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (23)  at (-0.238, 0.375) {};
		\node [style=box, font={\tiny}] (24)  at (-0.238, 0.0) {$\lambda$};
		\node [style=dot] (25)  at (-0.238, -0.375) {};
		\node [style=dot] (27)  at (0.262, 0.375) {};
		\node [style=box, font={\tiny}] (28)  at (0.262, 0.0) {$\lambda$};
		\node [style=dot] (29)  at (0.262, -0.375) {};
		\node [style=none, font={\tiny}, text=gray] (30)  at (-0.488, 0.175) {$\{a\}$};
		\node [style=none, font={\tiny}, text=gray] (31)  at (0.487, 0.175) {$w$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (24) to (23);
		\draw (24) to (25);
		\draw (28) to (27);
		\draw (28) to (29);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/lemma-scalar-on-world/lemma-scalar-on-world_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.237, 0.375) {};
		\node [style=box, font={\tiny}] (1)  at (-0.237, 0.0) {$\lambda$};
		\node [style=none] (2)  at (-0.237, -0.375) {};
		\node [style=dot] (3)  at (0.263, 0.375) {};
		\node [style=box, font={\tiny}] (4)  at (0.263, 0.0) {$\mu$};
		\node [style=dot] (5)  at (0.263, -0.375) {};
		\node [style=none, font={\tiny}, text=gray] (6)  at (-0.487, 0.175) {$w$};
		\node [style=none, font={\tiny}, text=gray] (7)  at (0.488, 0.175) {$w$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
		\draw (1) to (2.center);
		\draw (4) to (3);
		\draw (4) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/lemma-scalar-on-world/lemma-scalar-on-world_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (9)  at (-0.113, 0.25) {};
		\node [style=box, font={\tiny}] (10)  at (-0.113, -0.625) {$\lambda$};
		\node [style=none] (11)  at (-0.113, -1.0) {};
		\node [style=dot] (12)  at (0.137, 1.0) {};
		\node [style=box, font={\tiny}] (13)  at (0.137, 0.625) {$\mu$};
		\node [style=dot] (14)  at (0.137, 0.25) {};
		\node [style=none, font={\tiny}, text=gray] (15)  at (-0.363, -0.45) {$w$};
		\node [style=none, font={\tiny}, text=gray] (16)  at (0.362, 0.8) {$w$};
		\node [style=dot] (17)  at (-0.113, -0.25) {};
		\node [style=dot] (18)  at (0.112, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10) to (9.center);
		\draw (10) to (11.center);
		\draw (13) to (12);
		\draw (13) to (14);
		\draw [in=15, out=-105] (18) to (17);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/lemma-scalar-on-world/lemma-scalar-on-world_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (20)  at (-0.113, 0.5) {};
		\node [style=box, font={\tiny}] (21)  at (-0.113, -0.375) {$\lambda$};
		\node [style=none] (22)  at (-0.113, -0.75) {};
		\node [style=dot] (23)  at (0.137, 0.75) {};
		\node [style=box, font={\tiny}] (24)  at (0.137, 0.375) {$\mu$};
		\node [style=none, font={\tiny}, text=gray] (26)  at (-0.363, -0.2) {$w$};
		\node [style=none, font={\tiny}, text=gray] (27)  at (0.362, 0.55) {$w$};
		\node [style=dot] (28)  at (-0.113, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (21) to (20.center);
		\draw (21) to (22.center);
		\draw (24) to (23);
		\draw [in=45, out=-90] (24) to (28);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/lemma-scalar-on-world/lemma-scalar-on-world_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (30)  at (-0.05, 0.875) {};
		\node [style=box, font={\tiny}] (31)  at (-0.05, -0.5) {$\lambda$};
		\node [style=none] (32)  at (-0.05, -0.875) {};
		\node [style=dot] (33)  at (0.2, 0.625) {};
		\node [style=none, font={\tiny}, text=gray] (36)  at (-0.2, 0.675) {$w$};
		\node [style=dot] (37)  at (-0.05, 0.375) {};
		\node [style=box, font={\tiny}] (38)  at (-0.075, -0.0) {$\mu$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (31) to (30.center);
		\draw (31) to (32.center);
		\draw [in=45, out=-105, looseness=1.25] (33) to (37);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/lemma-scalar-on-world/lemma-scalar-on-world_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (40)  at (0.125, 0.375) {};
		\node [style=box, font={\tiny}] (41)  at (0.125, 0.0) {$\lambda\mu$};
		\node [style=none] (42)  at (0.125, -0.375) {};
		\node [style=none, font={\tiny}, text=gray] (43)  at (-0.125, 0.175) {$w$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (41) to (40.center);
		\draw (41) to (42.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/nat_gen_bin/nat_gen_bin_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-1.5, -1.125) {};
		\node [style=none] (1)  at (-1.75, -0.125) {};
		\node [style=none] (2)  at (-1.75, -0.625) {};
		\node [style=none] (3)  at (1.75, -0.625) {};
		\node [style=none] (4)  at (1.75, -0.125) {};
		\node [style=none] (5)  at (-1.5, -0.625) {};
		\node [style=none] (6)  at (-1.5, -0.125) {};
		\node [style=none] (8)  at (0.0, -0.375) {$f$};
		\node [style=contraction] (9)  at (-1.5, 0.375) {};
		\node [style=contraction] (10)  at (1.5, 0.375) {};
		\node [style=none] (11)  at (1.5, -0.125) {};
		\node [style=none] (12)  at (1.5, -0.625) {};
		\node [style=none] (13)  at (1.5, -1.125) {};
		\node [style=none] (14)  at (-2.25, 1.125) {};
		\node [style=none] (15)  at (-0.75, 1.125) {};
		\node [style=none] (16)  at (0.75, 1.125) {};
		\node [style=none] (17)  at (2.25, 1.125) {};
		\node [style=none] (18)  at (-1.5, 0.875) {\footnotesize $\cdots$};
		\node [style=none] (19)  at (-2.25, 1.375) {$w_1\backslash u$};
		\node [style=none] (20)  at (-0.75, 1.375) {$w_n \backslash u$};
		\node [style=none] (21)  at (0.75, 1.375) {$w_1 \cap u$};
		\node [style=none] (22)  at (2.25, 1.375) {$w_n \cap u$};
		\node [style=none] (23)  at (-1.5, -1.375) {$v_1$};
		\node [style=none] (24)  at (1.5, -1.375) {$v_m$};
		\node [style=none] (50)  at (0.0, 0.125) {$\cdots$};
		\node [style=none] (51)  at (0.0, -0.875) {$\cdots$};
		\node [style=none] (75)  at (1.5, 0.875) {\footnotesize $\cdots$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (1.center) to (2.center);
		\draw [style=very thick] (2.center) to (3.center);
		\draw [style=very thick] (3.center) to (4.center);
		\draw [style=very thick] (4.center) to (1.center);
		\draw (5.center) to (0.center);
		\draw (9) to (6.center);
		\draw [bend right=15, looseness=0.75] (9) to (16.center);
		\draw (10) to (11.center);
		\draw [bend right] (10) to (17.center);
		\draw (12.center) to (13.center);
		\draw [bend right] (14.center) to (9);
		\draw [bend right=15, looseness=0.75] (15.center) to (10);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/nat_gen_bin/nat_gen_bin_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (32)  at (-1.5, -1.125) {};
		\node [style=contraction] (34)  at (-1.5, -0.375) {};
		\node [style=contraction] (35)  at (1.5, -0.375) {};
		\node [style=none] (36)  at (1.5, -1.125) {};
		\node [style=none] (39)  at (-2.25, 0.125) {};
		\node [style=none] (40)  at (-0.75, 0.125) {};
		\node [style=none] (41)  at (0.75, 0.125) {};
		\node [style=none] (42)  at (2.25, 0.125) {};
		\node [style=none] (44)  at (-2.25, 1.375) {$w_1\backslash u$};
		\node [style=none] (45)  at (-0.75, 1.375) {$w_n \backslash u$};
		\node [style=none] (46)  at (0.75, 1.375) {$w_1 \cap u$};
		\node [style=none] (47)  at (2.25, 1.375) {$w_n\cap u$};
		\node [style=none] (48)  at (-1.5, -1.375) {$v_1$};
		\node [style=none] (49)  at (1.5, -1.375) {$v_m$};
		\node [style=none] (52)  at (-2.5, 0.625) {};
		\node [style=none] (53)  at (-2.5, 0.125) {};
		\node [style=none] (54)  at (-0.5, 0.625) {};
		\node [style=none] (55)  at (-0.5, 0.125) {};
		\node [style=none] (56)  at (0.5, 0.625) {};
		\node [style=none] (57)  at (0.5, 0.125) {};
		\node [style=none] (58)  at (2.5, 0.625) {};
		\node [style=none] (59)  at (2.5, 0.125) {};
		\node [style=none] (62)  at (-2.25, 0.625) {};
		\node [style=none] (63)  at (-0.75, 0.625) {};
		\node [style=none] (64)  at (-2.25, 1.125) {};
		\node [style=none] (65)  at (-0.75, 1.125) {};
		\node [style=none] (67)  at (2.25, 1.125) {};
		\node [style=none] (68)  at (2.25, 0.625) {};
		\node [style=none] (69)  at (0.75, 0.625) {};
		\node [style=none] (70)  at (0.75, 1.125) {};
		\node [style=none] (73)  at (-1.5, 0.375) {$f\backslash u$};
		\node [style=none] (74)  at (1.5, 0.375) {$f \cap u$};
		\node [style=none] (76)  at (-1.5, 0.875) {\footnotesize $\cdots$};
		\node [style=none] (77)  at (1.5, 0.875) {\footnotesize $\cdots$};
		\node [style=none] (78)  at (-1.5, -0.125) {\footnotesize $\cdots$};
		\node [style=none] (79)  at (1.5, -0.125) {\footnotesize $\cdots$};
		\node [style=none] (80)  at (0.0, -0.875) {$\cdots$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (34) to (32.center);
		\draw [bend right=15, looseness=0.75] (34) to (41.center);
		\draw (35) to (36.center);
		\draw [bend right] (35) to (42.center);
		\draw [bend right] (39.center) to (34);
		\draw [bend right=15, looseness=0.75] (40.center) to (35);
		\draw [style=very thick] (52.center) to (54.center);
		\draw [style=very thick] (53.center) to (52.center);
		\draw [style=very thick] (54.center) to (55.center);
		\draw [style=very thick] (55.center) to (53.center);
		\draw [style=very thick] (56.center) to (57.center);
		\draw [style=very thick] (56.center) to (58.center);
		\draw [style=very thick] (58.center) to (59.center);
		\draw [style=very thick] (59.center) to (57.center);
		\draw (64.center) to (62.center);
		\draw (65.center) to (63.center);
		\draw (67.center) to (68.center);
		\draw (70.center) to (69.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/nat_induced_proof/nat_induced_proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=contraction] (45)  at (-0.5, 0.25) {};
		\node [style=contraction] (46)  at (0.5, 0.25) {};
		\node [style=none] (48)  at (0.0, 0.75) {$\cdots$};
		\node [style=none] (49)  at (0.0, -0.75) {};
		\node [style=none] (50)  at (0.0, -1.0) {$\sqcup^n(w_i \sqcup v_i)$};
		\node [style=none] (51)  at (-1.0, 0.75) {};
		\node [style=none] (52)  at (-0.5, 0.75) {};
		\node [style=none] (53)  at (0.5, 0.75) {};
		\node [style=none] (54)  at (1.0, 0.75) {};
		\node [style=none] (55)  at (-1.0, 1.0) {$w_1$};
		\node [style=none] (56)  at (-0.5, 1.0) {$v_1$};
		\node [style=none] (57)  at (0.5, 1.0) {$w_n$};
		\node [style=none] (58)  at (1.0, 1.0) {$v_n$};
		\node [style=plus] (97)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (45) to (97);
		\draw [bend right] (46) to (54.center);
		\draw [bend left] (46) to (97);
		\draw [bend right] (51.center) to (45);
		\draw [bend right=15] (52.center) to (46);
		\draw [bend left=15] (53.center) to (45);
		\draw (97) to (49.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/nat_induced_proof/nat_induced_proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=contraction] (100)  at (-0.5, 0.75) {};
		\node [style=contraction] (101)  at (0.5, 0.75) {};
		\node [style=none] (102)  at (0.0, 1.25) {$\cdots$};
		\node [style=none] (104)  at (0.0, -1.5) {$\sqcup^n(w_i \sqcup v_i)$};
		\node [style=none] (105)  at (-1.0, 1.25) {};
		\node [style=none] (106)  at (-0.5, 1.25) {};
		\node [style=none] (107)  at (0.5, 1.25) {};
		\node [style=none] (108)  at (1.0, 1.25) {};
		\node [style=none] (109)  at (-1.0, 1.5) {$w_1$};
		\node [style=none] (110)  at (-0.5, 1.5) {$v_1$};
		\node [style=none] (111)  at (0.5, 1.5) {$w_n$};
		\node [style=none] (112)  at (1.0, 1.5) {$v_n$};
		\node [style=plus] (113)  at (0.0, 0.25) {};
		\node [style=contraction] (114)  at (0.0, -0.25) {};
		\node [style=contraction] (115)  at (0.0, -1.0) {};
		\node [style=none] (116)  at (0.0, -1.25) {};
		\node [style=none] (117)  at (0.0, -0.625) {$\cdots$};
		\node [style=none] (118)  at (-1.0, -0.625) {$w_1 \sqcup v_1$};
		\node [style=none] (119)  at (1.0, -0.625) {$w_n \sqcup v_n$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (100) to (113);
		\draw [bend right] (101) to (108.center);
		\draw [bend left] (101) to (113);
		\draw [bend right] (105.center) to (100);
		\draw [bend right=15] (106.center) to (101);
		\draw [bend left=15] (107.center) to (100);
		\draw (113) to (114);
		\draw [bend right=45, looseness=1.25] (114) to (115);
		\draw [bend left=45, looseness=1.25] (114) to (115);
		\draw (115) to (116.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/nat_induced_proof/nat_induced_proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=contraction] (121)  at (-0.5, 0.75) {};
		\node [style=contraction] (122)  at (0.5, 0.75) {};
		\node [style=none] (123)  at (0.0, 1.25) {$\cdots$};
		\node [style=none] (124)  at (0.0, -1.5) {$\sqcup^n(w_i \sqcup v_i)$};
		\node [style=none] (125)  at (-1.0, 1.25) {};
		\node [style=none] (126)  at (-0.5, 1.25) {};
		\node [style=none] (127)  at (0.5, 1.25) {};
		\node [style=none] (128)  at (1.0, 1.25) {};
		\node [style=none] (129)  at (-1.0, 1.5) {$w_1$};
		\node [style=none] (130)  at (-0.5, 1.5) {$v_1$};
		\node [style=none] (131)  at (0.5, 1.5) {$w_n$};
		\node [style=none] (132)  at (1.0, 1.5) {$v_n$};
		\node [style=contraction] (135)  at (0.0, -1.0) {};
		\node [style=none] (136)  at (0.0, -1.25) {};
		\node [style=none] (137)  at (0.0, -0.5) {$\cdots$};
		\node [style=none] (138)  at (-1.0, -1.0) {$w_1 \sqcup v_1$};
		\node [style=none] (139)  at (1.0, -1.0) {$w_n \sqcup v_n$};
		\node [style=contraction] (140)  at (-0.5, 0.25) {};
		\node [style=contraction] (141)  at (0.5, 0.25) {};
		\node [style=plus] (142)  at (-0.5, -0.25) {};
		\node [style=plus] (143)  at (0.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (121) to (140);
		\draw [bend right] (122) to (128.center);
		\draw (122) to (141);
		\draw [bend right] (125.center) to (121);
		\draw [bend right=15] (126.center) to (122);
		\draw [bend left=15] (127.center) to (121);
		\draw (135) to (136.center);
		\draw (140) to (142);
		\draw (140) to (143);
		\draw (141) to (143);
		\draw (142) to (141);
		\draw [bend right] (142) to (135);
		\draw [bend left] (143) to (135);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/nat_induced_proof/nat_induced_proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=contraction] (30)  at (0.0, -0.25) {};
		\node [style=none] (33)  at (-1.0, 0.75) {};
		\node [style=none] (34)  at (-0.5, 0.75) {};
		\node [style=none] (35)  at (0.5, 0.75) {};
		\node [style=none] (36)  at (1.0, 0.75) {};
		\node [style=none] (37)  at (-1.0, 1.0) {$w_1$};
		\node [style=none] (38)  at (-0.5, 1.0) {$v_1$};
		\node [style=none] (39)  at (0.5, 1.0) {$w_n$};
		\node [style=none] (40)  at (1.0, 1.0) {$v_n$};
		\node [style=none] (41)  at (0.0, 0.0) {$\cdots$};
		\node [style=none] (42)  at (0.0, -0.75) {};
		\node [style=none] (43)  at (0.0, -1.0) {$\sqcup^n(w_i \sqcup v_i)$};
		\node [style=none] (59)  at (0.0, 0.75) {$\cdots$};
		\node [style=plus] (98)  at (-0.5, 0.25) {};
		\node [style=plus] (99)  at (0.5, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (30) to (42.center);
		\draw [bend right] (33.center) to (98);
		\draw (34.center) to (98);
		\draw (35.center) to (99);
		\draw [bend left] (36.center) to (99);
		\draw [bend right] (98) to (30);
		\draw [bend left] (99) to (30);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/not-circuit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=plus] (0) at (0, 0.5) {};
		\node [style=plus] (1) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=30, out=-150, looseness=1.25] (0) to (1);
		\draw [in=150, out=-30] (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> LMCS_-_submit/figures/parallel-scalars/parallel-scalars_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (93)  at (0.0, 0.425) {};
		\node [style=dot] (95)  at (0.0, -0.425) {};
		\node [style=box, font={\tiny}] (97)  at (0.0, 0.0) {$\lambda\mu{+}\lambda{+}\mu$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (95) to (93);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/parallel-scalars/parallel-scalars_07.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (106)  at (0.0, 0.375) {};
		\node [style=box, font={\tiny}] (107)  at (0.0, 0.0) {$\lambda\mu{-}1$};
		\node [style=dot] (108)  at (0.0, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (107) to (106);
		\draw (107) to (108);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/scalars-distribute-over-isos-prf-oplus/scalars-distribute-over-isos-prf-oplus_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.75, 0.125) {};
		\node [style=none] (1)  at (0.75, 0.125) {};
		\node [style=none] (2)  at (0.0, -0.125) {$\iso_{A\oplus B}$};
		\node [style=none] (3)  at (-0.75, -0.375) {};
		\node [style=none] (4)  at (0.75, -0.375) {};
		\node [style=none] (5)  at (0.0, 0.625) {};
		\node [style=none] (6)  at (0.0, 0.125) {};
		\node [style=none] (7)  at (-0.5, -0.375) {};
		\node [style=none] (8)  at (-0.5, -0.625) {};
		\node [style=none] (9)  at (0.5, -0.375) {};
		\node [style=none] (10)  at (0.5, -0.625) {};
		\node [style=none] (11)  at (0.0, -0.5) {...};
		\node [style=box] (37)  at (0.0, 0.375) {$s$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (3.center) to (0.center);
		\draw (4.center) to (1.center);
		\draw (4.center) to (3.center);
		\draw (6.center) to (5.center);
		\draw (8.center) to (7.center);
		\draw (10.center) to (9.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/scalars-distribute-over-isos-prf-oplus/scalars-distribute-over-isos-prf-oplus_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (13)  at (-1.025, -0.187) {};
		\node [style=none] (14)  at (-0.125, -0.187) {};
		\node [style=none] (15)  at (-0.575, -0.437) {$\iso_A$};
		\node [style=none] (16)  at (-1.025, -0.688) {};
		\node [style=none] (17)  at (-0.125, -0.688) {};
		\node [style=none] (18)  at (-0.575, -0.187) {};
		\node [style=none] (19)  at (-0.9, -0.688) {};
		\node [style=none] (20)  at (-0.9, -0.938) {};
		\node [style=none] (21)  at (-0.25, -0.688) {};
		\node [style=none] (22)  at (-0.25, -0.938) {};
		\node [style=none] (23)  at (-0.575, -0.812) {...};
		\node [style=plus] (24)  at (-0.0, 0.113) {};
		\node [style=none] (25)  at (-0.0, 0.938) {};
		\node [style=none] (26)  at (0.55, -0.187) {};
		\node [style=none] (27)  at (0.125, -0.187) {};
		\node [style=none] (28)  at (1.025, -0.187) {};
		\node [style=none] (29)  at (0.575, -0.437) {$\iso_ B$};
		\node [style=none] (30)  at (0.125, -0.688) {};
		\node [style=none] (31)  at (1.025, -0.688) {};
		\node [style=none] (32)  at (0.25, -0.688) {};
		\node [style=none] (33)  at (0.25, -0.938) {};
		\node [style=none] (34)  at (0.9, -0.688) {};
		\node [style=none] (35)  at (0.9, -0.938) {};
		\node [style=none] (36)  at (0.575, -0.812) {...};
		\node [style=box] (38)  at (-0.0, 0.562) {$s$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (13.center) to (14.center);
		\draw (16.center) to (13.center);
		\draw (17.center) to (14.center);
		\draw (17.center) to (16.center);
		\draw (20.center) to (19.center);
		\draw (22.center) to (21.center);
		\draw [in=90, out=-165] (24) to (18.center);
		\draw (25.center) to (24);
		\draw [in=-15, out=90] (26.center) to (24);
		\draw (27.center) to (28.center);
		\draw (30.center) to (27.center);
		\draw (31.center) to (28.center);
		\draw (31.center) to (30.center);
		\draw (33.center) to (32.center);
		\draw (35.center) to (34.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/scalars-distribute-over-isos-prf-oplus/scalars-distribute-over-isos-prf-oplus_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (40)  at (-1.025, -0.187) {};
		\node [style=none] (41)  at (-0.125, -0.187) {};
		\node [style=none] (42)  at (-0.575, -0.437) {$\iso_A$};
		\node [style=none] (43)  at (-1.025, -0.688) {};
		\node [style=none] (44)  at (-0.125, -0.688) {};
		\node [style=none] (45)  at (-0.575, -0.187) {};
		\node [style=none] (46)  at (-0.9, -0.688) {};
		\node [style=none] (47)  at (-0.9, -0.938) {};
		\node [style=none] (48)  at (-0.25, -0.688) {};
		\node [style=none] (49)  at (-0.25, -0.938) {};
		\node [style=none] (50)  at (-0.575, -0.812) {...};
		\node [style=plus] (51)  at (0.0, 0.613) {};
		\node [style=none] (52)  at (0.0, 0.938) {};
		\node [style=none] (53)  at (0.55, -0.187) {};
		\node [style=none] (54)  at (0.125, -0.187) {};
		\node [style=none] (55)  at (1.025, -0.187) {};
		\node [style=none] (56)  at (0.575, -0.437) {$\iso_ B$};
		\node [style=none] (57)  at (0.125, -0.688) {};
		\node [style=none] (58)  at (1.025, -0.688) {};
		\node [style=none] (59)  at (0.25, -0.688) {};
		\node [style=none] (60)  at (0.25, -0.938) {};
		\node [style=none] (61)  at (0.9, -0.688) {};
		\node [style=none] (62)  at (0.9, -0.938) {};
		\node [style=none] (63)  at (0.575, -0.812) {...};
		\node [style=box] (64)  at (-0.575, 0.113) {$s$};
		\node [style=box] (65)  at (0.55, 0.113) {$s$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (40.center) to (41.center);
		\draw (43.center) to (40.center);
		\draw (44.center) to (41.center);
		\draw (44.center) to (43.center);
		\draw (47.center) to (46.center);
		\draw (49.center) to (48.center);
		\draw (51) to (64);
		\draw (52.center) to (51);
		\draw (54.center) to (55.center);
		\draw (57.center) to (54.center);
		\draw (58.center) to (55.center);
		\draw (58.center) to (57.center);
		\draw (60.center) to (59.center);
		\draw (62.center) to (61.center);
		\draw (64) to (45.center);
		\draw (65) to (51);
		\draw (65) to (53.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/scalars-distribute-over-isos-prf-oplus/scalars-distribute-over-isos-prf-oplus_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (67)  at (-1.025, 0.312) {};
		\node [style=none] (68)  at (-0.125, 0.312) {};
		\node [style=none] (69)  at (-0.575, 0.063) {$\iso_A$};
		\node [style=none] (70)  at (-1.025, -0.187) {};
		\node [style=none] (71)  at (-0.125, -0.187) {};
		\node [style=none] (72)  at (-0.575, 0.312) {};
		\node [style=none] (73)  at (-0.9, -0.187) {};
		\node [style=none] (74)  at (-0.9, -0.938) {};
		\node [style=none] (75)  at (-0.25, -0.187) {};
		\node [style=none] (76)  at (-0.25, -0.938) {};
		\node [style=none] (77)  at (-0.575, -0.812) {...};
		\node [style=plus] (78)  at (0.0, 0.613) {};
		\node [style=none] (79)  at (0.0, 0.938) {};
		\node [style=none] (80)  at (0.55, 0.312) {};
		\node [style=none] (81)  at (0.125, 0.312) {};
		\node [style=none] (82)  at (1.025, 0.312) {};
		\node [style=none] (83)  at (0.575, 0.063) {$\iso_ B$};
		\node [style=none] (84)  at (0.125, -0.187) {};
		\node [style=none] (85)  at (1.025, -0.187) {};
		\node [style=none] (86)  at (0.25, -0.187) {};
		\node [style=none] (87)  at (0.25, -0.938) {};
		\node [style=none] (88)  at (0.9, -0.187) {};
		\node [style=none] (89)  at (0.9, -0.938) {};
		\node [style=none] (90)  at (0.575, -0.812) {...};
		\node [style=box] (91)  at (-0.9, -0.562) {$s$};
		\node [style=box] (92)  at (-0.25, -0.562) {$s$};
		\node [style=box] (93)  at (0.25, -0.562) {$s$};
		\node [style=box] (94)  at (0.9, -0.562) {$s$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (67.center) to (68.center);
		\draw (70.center) to (67.center);
		\draw (71.center) to (68.center);
		\draw (71.center) to (70.center);
		\draw (74.center) to (73.center);
		\draw (76.center) to (75.center);
		\draw [in=90, out=-165] (78) to (72.center);
		\draw (79.center) to (78);
		\draw [in=-15, out=90] (80.center) to (78);
		\draw (81.center) to (82.center);
		\draw (84.center) to (81.center);
		\draw (85.center) to (82.center);
		\draw (85.center) to (84.center);
		\draw (87.center) to (86.center);
		\draw (89.center) to (88.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/scalars-distribute-over-isos-prf-oplus/scalars-distribute-over-isos-prf-oplus_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (96)  at (-0.75, 0.375) {};
		\node [style=none] (97)  at (0.75, 0.375) {};
		\node [style=none] (98)  at (0.0, 0.125) {$\iso_{A\oplus B}$};
		\node [style=none] (99)  at (-0.75, -0.125) {};
		\node [style=none] (100)  at (0.75, -0.125) {};
		\node [style=none] (101)  at (0.0, 0.625) {};
		\node [style=none] (102)  at (0.0, 0.375) {};
		\node [style=none] (103)  at (-0.5, -0.125) {};
		\node [style=none] (104)  at (-0.5, -0.625) {};
		\node [style=none] (105)  at (0.5, -0.125) {};
		\node [style=none] (106)  at (0.5, -0.625) {};
		\node [style=none] (107)  at (0.0, -0.5) {...};
		\node [style=box] (108)  at (-0.5, -0.375) {$s$};
		\node [style=box] (109)  at (0.5, -0.375) {$s$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (96.center) to (97.center);
		\draw (99.center) to (96.center);
		\draw (100.center) to (97.center);
		\draw (100.center) to (99.center);
		\draw (102.center) to (101.center);
		\draw (104.center) to (103.center);
		\draw (106.center) to (105.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/terms/unit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=tensor] (0) at (0, 0) {};
		\node [style=none] (1) at (0, -0.5) {};
		\node [style=none] (2) at (0.25, 0) {$\one$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> LMCS_-_submit/figures/terms/var.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.25) {};
		\node [style=none] (2) at (0.25, 0.25) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> LMCS_-_submit/figures/two-dangling-wires-1/two-dangling-wires-1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.3, -0.65) {};
		\node [style=small-contraction] (2)  at (0.05, -0.075) {};
		\node [style=dot] (3)  at (-0.3, -0.65) {};
		\node [style=box, font={\tiny}] (7)  at (-0.2, -0.35) {$\lambda$};
		\node [style=dot] (8)  at (0.05, 0.65) {};
		\node [style=box, font={\tiny}] (9)  at (0.05, 0.3) {$\mu$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (0.center);
		\draw (2) to (7);
		\draw (7) to (3);
		\draw (9) to (8);
		\draw (9) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/two-dangling-wires-1/two-dangling-wires-1_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (10)  at (0.3, -0.525) {};
		\node [style=small-contraction] (11)  at (0.05, 0.05) {};
		\node [style=dot] (12)  at (-0.3, -0.525) {};
		\node [style=box, font={\tiny}] (13)  at (-0.2, -0.225) {$\lambda\mu$};
		\node [style=dot] (14)  at (0.05, 0.525) {};
		\node [style=box, font={\tiny}] (15)  at (0.3, -0.25) {$\mu$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10.center) to (15);
		\draw (11) to (13);
		\draw (11) to (15);
		\draw (13) to (12);
		\draw (14) to (11);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/two-dangling-wires-1/two-dangling-wires-1_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (17)  at (0.25, -0.475) {};
		\node [style=dot] (19)  at (-0.25, -0.325) {};
		\node [style=box, font={\tiny}] (20)  at (-0.25, 0.075) {$\lambda\mu$};
		\node [style=dot] (21)  at (-0.25, 0.475) {};
		\node [style=box, font={\tiny}] (22)  at (0.25, -0.15) {$\mu$};
		\node [style=dot] (23)  at (0.25, 0.325) {};
		\node [style=none, font={\tiny}, text=gray] (24)  at (-0.5, -0.15) {$s_0$};
		\node [style=none, font={\tiny}, text=gray] (25)  at (0.5, -0.4) {$s_1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (17.center) to (22);
		\draw (20) to (19);
		\draw (21) to (20);
		\draw (23) to (22);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/two-dangling-wires-2/two-dangling-wires-2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.575, -0.287) {};
		\node [style=small-contraction] (1)  at (0.075, 0.288) {};
		\node [style=dot] (2)  at (-0.275, -0.287) {};
		\node [style=box, font={\tiny}] (4)  at (-0.175, 0.013) {$\lambda$};
		\node [style=dot] (5)  at (0.075, -0.487) {};
		\node [style=box, font={\tiny}] (6)  at (0.075, -0.087) {$\mu$};
		\node [style=none] (7)  at (0.075, 0.713) {};
		\node [style=none, font={\tiny}, text=gray] (8)  at (-0.575, -0.463) {$s_0$};
		\node [style=none, font={\tiny}, text=gray] (9)  at (0.175, -0.713) {$s_1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (1) to (0.center);
		\draw (1) to (4);
		\draw (4) to (2);
		\draw (6) to (5);
		\draw (6) to (1);
		\draw (7.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/two-dangling-wires-2/two-dangling-wires-2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (10)  at (0.387, -0.5) {};
		\node [style=small-contraction] (11)  at (-0.113, 0.325) {};
		\node [style=box, font={\tiny}] (13)  at (-0.388, 0.05) {$\lambda$};
		\node [style=dot] (14)  at (-0.363, -0.75) {};
		\node [style=box, font={\tiny}] (15)  at (-0.088, -0.05) {$\mu$};
		\node [style=none] (16)  at (-0.113, 0.75) {};
		\node [style=small-contraction] (17)  at (-0.363, -0.425) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (11) to (10.center);
		\draw (11) to (13);
		\draw (15) to (11);
		\draw (16.center) to (11);
		\draw (17) to (14);
		\draw (17) to (13);
		\draw (17) to (15);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/two-dangling-wires-2/two-dangling-wires-2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (19)  at (0.375, -0.625) {};
		\node [style=small-contraction] (20)  at (-0.125, 0.2) {};
		\node [style=box, font={\tiny}] (21)  at (-0.375, -0.2) {$\lambda{+}\mu$};
		\node [style=dot] (22)  at (-0.375, -0.625) {};
		\node [style=none] (24)  at (-0.125, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (20) to (19.center);
		\draw (20) to (21);
		\draw (22) to (21);
		\draw (24.center) to (20);
	\end{pgfonlayer}
\end{tikzpicture}

==> LMCS_-_submit/figures/unit-nw.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=tensor] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.25) {};
		\node [style=none, font={\tiny}, color=gray] (2) at (-0.125, -0.075) {$e_0$};
		\node [style=none, font={\tiny}] (3) at (0, -0.425) {$\one$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/H.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.25) {};
		\node [style={{H box}}] (2) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/NF-cap/NF-cap_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.25, -0.062) {};
		\node [style=none] (1)  at (0.25, -0.062) {};
		\node [style=none] (2)  at (0.0, 0.188) {};
		\node [style=none, font={\scriptsize}] (3)  at (-0.25, -0.188) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=90, looseness=1.75] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-cap/NF-cap_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5)  at (-0.375, 0.025) {};
		\node [style=none] (6)  at (-0.375, -0.325) {};
		\node [style=none, font={\tiny}] (7)  at (-0.125, -0.15) {$\iso_A^{\inv}$};
		\node [style=none] (8)  at (0.125, -0.325) {};
		\node [style=none] (9)  at (0.125, 0.025) {};
		\node [style=none] (10)  at (-0.125, -0.325) {};
		\node [style=none] (11)  at (-0.3, 0.025) {};
		\node [style=none] (12)  at (0.05, 0.025) {};
		\node [style=none] (13)  at (-0.375, 0.575) {};
		\node [style=none] (14)  at (-0.375, 0.275) {};
		\node [style=none, font={\tiny}] (15)  at (-0.125, 0.425) {$\iso_A$};
		\node [style=none] (16)  at (0.125, 0.275) {};
		\node [style=none] (17)  at (0.125, 0.575) {};
		\node [style=none] (18)  at (-0.3, 0.275) {};
		\node [style=none] (19)  at (0.05, 0.275) {};
		\node [style=none] (21)  at (-0.125, 0.15) {...};
		\node [style=none] (22)  at (-0.125, -0.575) {};
		\node [style=none] (23)  at (-0.125, 0.575) {};
		\node [style=none] (24)  at (0.375, 0.575) {};
		\node [style=none] (26)  at (0.375, -0.575) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5.center) to (9.center);
		\draw (6.center) to (5.center);
		\draw (8.center) to (6.center);
		\draw (9.center) to (8.center);
		\draw (11.center) to (18.center);
		\draw (12.center) to (19.center);
		\draw (13.center) to (17.center);
		\draw (14.center) to (13.center);
		\draw (16.center) to (14.center);
		\draw (17.center) to (16.center);
		\draw (22.center) to (10.center);
		\draw [bend left=90, looseness=1.75] (23.center) to (24.center);
		\draw (26.center) to (24.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-cap/NF-cap_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (28)  at (-0.625, 0.237) {};
		\node [style=none] (29)  at (-0.625, -0.112) {};
		\node [style=none, font={\tiny}] (30)  at (-0.375, 0.062) {$\iso_A^{\inv}$};
		\node [style=none] (31)  at (-0.125, -0.112) {};
		\node [style=none] (32)  at (-0.125, 0.237) {};
		\node [style=none] (33)  at (-0.375, -0.112) {};
		\node [style=none] (34)  at (-0.55, 0.237) {};
		\node [style=none] (35)  at (-0.2, 0.237) {};
		\node [style=none] (43)  at (-0.375, 0.362) {...};
		\node [style=none] (44)  at (-0.375, -0.362) {};
		\node [style=none] (48)  at (0.125, 0.237) {};
		\node [style=none] (49)  at (0.125, -0.112) {};
		\node [style=none, font={\tiny}] (50)  at (0.375, 0.062) {$\iso_A^{\inv}$};
		\node [style=none] (51)  at (0.625, -0.112) {};
		\node [style=none] (52)  at (0.625, 0.237) {};
		\node [style=none] (53)  at (0.375, -0.112) {};
		\node [style=none] (54)  at (0.2, 0.237) {};
		\node [style=none] (55)  at (0.55, 0.237) {};
		\node [style=none] (56)  at (0.375, 0.362) {...};
		\node [style=none] (57)  at (0.375, -0.362) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (28.center) to (32.center);
		\draw (29.center) to (28.center);
		\draw (31.center) to (29.center);
		\draw (32.center) to (31.center);
		\draw [bend left=90, looseness=1.75] (34.center) to (54.center);
		\draw [bend left=90, looseness=1.75] (35.center) to (55.center);
		\draw (44.center) to (33.center);
		\draw (48.center) to (52.center);
		\draw (49.center) to (48.center);
		\draw (51.center) to (49.center);
		\draw (52.center) to (51.center);
		\draw (57.center) to (53.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-cap/NF-cap_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (59)  at (-0.95, -0.475) {};
		\node [style=none] (60)  at (-0.95, -0.825) {};
		\node [style=none, font={\tiny}] (61)  at (-0.7, -0.65) {$\iso_A^{\inv}$};
		\node [style=none] (62)  at (-0.45, -0.825) {};
		\node [style=none] (63)  at (-0.45, -0.475) {};
		\node [style=none] (64)  at (-0.7, -0.825) {};
		\node [style=none] (65)  at (-0.875, -0.475) {};
		\node [style=none] (66)  at (-0.525, -0.475) {};
		\node [style=none] (67)  at (-0.7, -0.35) {...};
		\node [style=none] (68)  at (-0.7, -1.075) {};
		\node [style=none] (69)  at (-0.2, -0.475) {};
		\node [style=none] (70)  at (-0.2, -0.825) {};
		\node [style=none, font={\tiny}] (71)  at (0.05, -0.65) {$\iso_A^{\inv}$};
		\node [style=none] (72)  at (0.3, -0.825) {};
		\node [style=none] (73)  at (0.3, -0.475) {};
		\node [style=none] (74)  at (0.05, -0.825) {};
		\node [style=none] (75)  at (-0.125, -0.475) {};
		\node [style=none] (76)  at (0.225, -0.475) {};
		\node [style=none] (77)  at (0.05, -0.35) {...};
		\node [style=none] (78)  at (0.05, -1.075) {};
		\node [style=dot] (79)  at (-1.7, 0.775) {};
		\node [style=dot] (80)  at (-1.7, 1.075) {};
		\node [style=small-contraction] (83)  at (-0.875, -0.1) {};
		\node [style=small-contraction] (84)  at (-0.125, -0.225) {};
		\node [style=dot] (91)  at (-1.425, 0.775) {};
		\node [style=small-contraction] (93)  at (-0.525, -0.175) {};
		\node [style=small-contraction] (94)  at (0.225, -0.25) {};
		\node [style=small-contraction] (95)  at (0.775, 0.925) {};
		\node [style=small-contraction] (96)  at (1.35, 0.925) {};
		\node [style=small-contraction] (97)  at (1.125, 0.925) {};
		\node [style=small-contraction] (98)  at (1.7, 0.925) {};
		\node [style=none] (99)  at (1.225, 0.625) {...};
		\node [style=none] (100)  at (0.625, 0.625) {...};
		\node [style=small-contraction] (121)  at (-1.425, 1.075) {};
		\node [style=dot] (122)  at (-0.925, 0.775) {};
		\node [style=small-contraction] (123)  at (-0.925, 1.075) {};
		\node [style=none] (124)  at (-1.0, 0.525) {};
		\node [style=none] (125)  at (-1.175, 0.975) {...};
		\node [style=dot] (126)  at (0.4, 0.775) {};
		\node [style=dot] (127)  at (0.4, 1.075) {};
		\node [style=dot] (128)  at (0.125, 0.775) {};
		\node [style=small-contraction] (129)  at (0.125, 1.075) {};
		\node [style=dot] (130)  at (-0.375, 0.775) {};
		\node [style=small-contraction] (131)  at (-0.375, 1.075) {};
		\node [style=none] (132)  at (0.075, 0.45) {};
		\node [style=none] (133)  at (-0.125, 0.975) {...};
		\node [style=none] (134)  at (-0.65, 0.925) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (59.center) to (63.center);
		\draw (60.center) to (59.center);
		\draw (62.center) to (60.center);
		\draw (63.center) to (62.center);
		\draw (68.center) to (64.center);
		\draw (69.center) to (73.center);
		\draw (70.center) to (69.center);
		\draw (72.center) to (70.center);
		\draw (73.center) to (72.center);
		\draw (78.center) to (74.center);
		\draw (79) to (83);
		\draw (79) to (84);
		\draw (80) to (79);
		\draw (83) to (65.center);
		\draw (83) to (122);
		\draw (84) to (75.center);
		\draw [bend right=15] (84) to (96);
		\draw (84) to (130);
		\draw (91) to (83);
		\draw (93) to (66.center);
		\draw [bend right=15] (93) to (97);
		\draw (93) to (128);
		\draw (93) to (126);
		\draw (94) to (76.center);
		\draw [bend right=15] (94) to (98);
		\draw (94) to (126);
		\draw [bend left=15] (95) to (83);
		\draw (121) to (91);
		\draw (122) to (94);
		\draw (123) to (122);
		\draw [style=dotted] (124.center) to (91);
		\draw (127) to (126);
		\draw (129) to (128);
		\draw (130) to (93);
		\draw (131) to (130);
		\draw [style=dotted] (132.center) to (128);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-cap/NF-cap_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (102)  at (-0.875, -0.288) {};
		\node [style=none] (103)  at (-0.875, -0.637) {};
		\node [style=none, font={\tiny}] (104)  at (0.0, -0.463) {$\iso_{A\boxempty A}^{\inv}$};
		\node [style=none] (105)  at (0.875, -0.637) {};
		\node [style=none] (106)  at (0.875, -0.288) {};
		\node [style=none] (107)  at (0.0, -0.637) {};
		\node [style=none] (108)  at (-0.8, -0.288) {};
		\node [style=none] (109)  at (0.8, -0.288) {};
		\node [style=none] (110)  at (0.0, -0.887) {};
		\node [style=none] (111)  at (-0.325, -0.088) {...};
		\node [style=none] (112)  at (0.625, -0.088) {...};
		\node [style=small-contraction] (113)  at (-0.8, 0.012) {};
		\node [style=small-contraction] (114)  at (0.45, 0.012) {};
		\node [style=small-contraction] (115)  at (0.2, 0.012) {};
		\node [style=small-contraction] (116)  at (0.8, 0.012) {};
		\node [style=none] (117)  at (0.2, -0.288) {};
		\node [style=none] (118)  at (0.45, -0.288) {};
		\node [style=dot] (119)  at (-0.875, 0.887) {};
		\node [style=none] (135)  at (-0.575, -0.288) {};
		\node [style=small-contraction] (136)  at (-0.575, 0.012) {};
		\node [style=none] (137)  at (-0.075, -0.288) {};
		\node [style=small-contraction] (138)  at (-0.075, 0.012) {};
		\node [style=small-contraction] (139)  at (-0.875, 0.512) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (102.center) to (106.center);
		\draw (103.center) to (102.center);
		\draw (105.center) to (103.center);
		\draw (106.center) to (105.center);
		\draw (110.center) to (107.center);
		\draw (113) to (108.center);
		\draw (116) to (109.center);
		\draw (117.center) to (115);
		\draw (118.center) to (114);
		\draw (119) to (139);
		\draw (136) to (135.center);
		\draw (138) to (137.center);
		\draw (139) to (113);
		\draw [bend left=15] (139) to (115);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-compo-circ-gen/NF-compo-circ-gen_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.5, 0.625) {};
		\node [style=none] (1)  at (0.5, 0.625) {};
		\node [style=none] (2)  at (-0.5, 0.125) {};
		\node [style=none] (3)  at (0.5, 0.125) {};
		\node [style=none] (4)  at (-0.375, 0.875) {};
		\node [style=none] (5)  at (-0.375, 0.625) {};
		\node [style=none] (6)  at (0.375, 0.875) {};
		\node [style=none] (7)  at (0.375, 0.625) {};
		\node [style=none] (8)  at (0.0, 0.375) {$\iso_{\mathcal B}^{\inv}$};
		\node [style=none] (9)  at (-0.25, 0.125) {};
		\node [style=none] (10)  at (-0.25, -0.125) {};
		\node [style=none] (11)  at (0.25, 0.125) {};
		\node [style=none] (12)  at (0.25, -0.125) {};
		\node [style=none] (13)  at (0.0, 0.75) {...};
		\node [style=none] (14)  at (0.0, 0.0) {...};
		\node [style=none] (15)  at (-0.5, 1.375) {};
		\node [style=none] (16)  at (0.5, 1.375) {};
		\node [style=none] (17)  at (-0.5, 0.875) {};
		\node [style=none] (18)  at (0.5, 0.875) {};
		\node [style=none] (19)  at (-0.375, 1.625) {};
		\node [style=none] (20)  at (-0.375, 1.375) {};
		\node [style=none] (21)  at (0.375, 1.625) {};
		\node [style=none] (22)  at (0.375, 1.375) {};
		\node [style=none] (23)  at (0.0, 1.125) {$\lambda$};
		\node [style=none] (24)  at (0.0, 1.5) {...};
		\node [style=none] (25)  at (-0.5, 2.125) {};
		\node [style=none] (26)  at (0.5, 2.125) {};
		\node [style=none] (27)  at (-0.5, 1.625) {};
		\node [style=none] (28)  at (0.5, 1.625) {};
		\node [style=none] (29)  at (-0.25, 2.375) {};
		\node [style=none] (30)  at (-0.25, 2.125) {};
		\node [style=none] (31)  at (0.25, 2.375) {};
		\node [style=none] (32)  at (0.25, 2.125) {};
		\node [style=none] (33)  at (0.0, 1.875) {$\iso_{\mathcal A}$};
		\node [style=none] (34)  at (0.0, 2.25) {...};
		\node [style=none] (35)  at (-0.5, -1.625) {};
		\node [style=none] (36)  at (0.5, -1.625) {};
		\node [style=none] (37)  at (-0.5, -2.125) {};
		\node [style=none] (38)  at (0.5, -2.125) {};
		\node [style=none] (39)  at (-0.375, -1.375) {};
		\node [style=none] (40)  at (-0.375, -1.625) {};
		\node [style=none] (41)  at (0.375, -1.375) {};
		\node [style=none] (42)  at (0.375, -1.625) {};
		\node [style=none] (43)  at (0.0, -1.875) {$\iso_{\mathcal C}^{\inv}$};
		\node [style=none] (44)  at (-0.25, -2.125) {};
		\node [style=none] (45)  at (-0.25, -2.375) {};
		\node [style=none] (46)  at (0.25, -2.125) {};
		\node [style=none] (47)  at (0.25, -2.375) {};
		\node [style=none] (48)  at (0.0, -1.5) {...};
		\node [style=none] (49)  at (0.0, -2.25) {...};
		\node [style=none] (50)  at (-0.5, -0.875) {};
		\node [style=none] (51)  at (0.5, -0.875) {};
		\node [style=none] (52)  at (-0.5, -1.375) {};
		\node [style=none] (53)  at (0.5, -1.375) {};
		\node [style=none] (54)  at (-0.375, -0.625) {};
		\node [style=none] (55)  at (-0.375, -0.875) {};
		\node [style=none] (56)  at (0.375, -0.625) {};
		\node [style=none] (57)  at (0.375, -0.875) {};
		\node [style=none] (58)  at (0.0, -1.125) {$\mu$};
		\node [style=none] (59)  at (0.0, -0.75) {...};
		\node [style=none] (60)  at (-0.5, -0.125) {};
		\node [style=none] (61)  at (0.5, -0.125) {};
		\node [style=none] (62)  at (-0.5, -0.625) {};
		\node [style=none] (63)  at (0.5, -0.625) {};
		\node [style=none] (66)  at (0.0, -0.375) {$\iso_{\mathcal B}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2.center);
		\draw (1.center) to (0.center);
		\draw (2.center) to (3.center);
		\draw (3.center) to (1.center);
		\draw (5.center) to (4.center);
		\draw (7.center) to (6.center);
		\draw (10.center) to (9.center);
		\draw (12.center) to (11.center);
		\draw (15.center) to (17.center);
		\draw (16.center) to (15.center);
		\draw (17.center) to (18.center);
		\draw (18.center) to (16.center);
		\draw (20.center) to (19.center);
		\draw (22.center) to (21.center);
		\draw (25.center) to (27.center);
		\draw (26.center) to (25.center);
		\draw (27.center) to (28.center);
		\draw (28.center) to (26.center);
		\draw (30.center) to (29.center);
		\draw (32.center) to (31.center);
		\draw (35.center) to (37.center);
		\draw (36.center) to (35.center);
		\draw (37.center) to (38.center);
		\draw (38.center) to (36.center);
		\draw (40.center) to (39.center);
		\draw (42.center) to (41.center);
		\draw (45.center) to (44.center);
		\draw (47.center) to (46.center);
		\draw (50.center) to (52.center);
		\draw (51.center) to (50.center);
		\draw (52.center) to (53.center);
		\draw (53.center) to (51.center);
		\draw (55.center) to (54.center);
		\draw (57.center) to (56.center);
		\draw (60.center) to (62.center);
		\draw (61.center) to (60.center);
		\draw (62.center) to (63.center);
		\draw (63.center) to (61.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-compo-circ-gen/NF-compo-circ-gen_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (72)  at (-0.375, 0.125) {};
		\node [style=none] (73)  at (-0.375, -0.125) {};
		\node [style=none] (74)  at (0.375, 0.125) {};
		\node [style=none] (75)  at (0.375, -0.125) {};
		\node [style=none] (81)  at (0.0, 0.0) {...};
		\node [style=none] (83)  at (-0.5, 0.625) {};
		\node [style=none] (84)  at (0.5, 0.625) {};
		\node [style=none] (85)  at (-0.5, 0.125) {};
		\node [style=none] (86)  at (0.5, 0.125) {};
		\node [style=none] (87)  at (-0.375, 0.875) {};
		\node [style=none] (88)  at (-0.375, 0.625) {};
		\node [style=none] (89)  at (0.375, 0.875) {};
		\node [style=none] (90)  at (0.375, 0.625) {};
		\node [style=none] (91)  at (0.0, 0.375) {$\lambda$};
		\node [style=none] (92)  at (0.0, 0.75) {...};
		\node [style=none] (93)  at (-0.5, 1.375) {};
		\node [style=none] (94)  at (0.5, 1.375) {};
		\node [style=none] (95)  at (-0.5, 0.875) {};
		\node [style=none] (96)  at (0.5, 0.875) {};
		\node [style=none] (97)  at (-0.25, 1.625) {};
		\node [style=none] (98)  at (-0.25, 1.375) {};
		\node [style=none] (99)  at (0.25, 1.625) {};
		\node [style=none] (100)  at (0.25, 1.375) {};
		\node [style=none] (101)  at (0.0, 1.125) {$\iso_{\mathcal A}$};
		\node [style=none] (102)  at (0.0, 1.5) {...};
		\node [style=none] (103)  at (-0.5, -0.875) {};
		\node [style=none] (104)  at (0.5, -0.875) {};
		\node [style=none] (105)  at (-0.5, -1.375) {};
		\node [style=none] (106)  at (0.5, -1.375) {};
		\node [style=none] (107)  at (-0.375, -0.625) {};
		\node [style=none] (108)  at (-0.375, -0.875) {};
		\node [style=none] (109)  at (0.375, -0.625) {};
		\node [style=none] (110)  at (0.375, -0.875) {};
		\node [style=none] (111)  at (0.0, -1.125) {$\iso_{\mathcal C}^{\inv}$};
		\node [style=none] (112)  at (-0.25, -1.375) {};
		\node [style=none] (113)  at (-0.25, -1.625) {};
		\node [style=none] (114)  at (0.25, -1.375) {};
		\node [style=none] (115)  at (0.25, -1.625) {};
		\node [style=none] (116)  at (0.0, -0.75) {...};
		\node [style=none] (117)  at (0.0, -1.5) {...};
		\node [style=none] (118)  at (-0.5, -0.125) {};
		\node [style=none] (119)  at (0.5, -0.125) {};
		\node [style=none] (120)  at (-0.5, -0.625) {};
		\node [style=none] (121)  at (0.5, -0.625) {};
		\node [style=none] (126)  at (0.0, -0.375) {$\mu$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (73.center) to (72.center);
		\draw (75.center) to (74.center);
		\draw (83.center) to (85.center);
		\draw (84.center) to (83.center);
		\draw (85.center) to (86.center);
		\draw (86.center) to (84.center);
		\draw (88.center) to (87.center);
		\draw (90.center) to (89.center);
		\draw (93.center) to (95.center);
		\draw (94.center) to (93.center);
		\draw (95.center) to (96.center);
		\draw (96.center) to (94.center);
		\draw (98.center) to (97.center);
		\draw (100.center) to (99.center);
		\draw (103.center) to (105.center);
		\draw (104.center) to (103.center);
		\draw (105.center) to (106.center);
		\draw (106.center) to (104.center);
		\draw (108.center) to (107.center);
		\draw (110.center) to (109.center);
		\draw (113.center) to (112.center);
		\draw (115.center) to (114.center);
		\draw (118.center) to (120.center);
		\draw (119.center) to (118.center);
		\draw (120.center) to (121.center);
		\draw (121.center) to (119.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-compo-circ-gen/NF-compo-circ-gen_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (128)  at (-0.375, -0.25) {};
		\node [style=none] (129)  at (-0.375, -0.5) {};
		\node [style=none] (130)  at (0.375, -0.25) {};
		\node [style=none] (131)  at (0.375, -0.5) {};
		\node [style=none] (132)  at (0.0, -0.375) {...};
		\node [style=none] (133)  at (-0.5, 0.25) {};
		\node [style=none] (134)  at (0.5, 0.25) {};
		\node [style=none] (135)  at (-0.5, -0.25) {};
		\node [style=none] (136)  at (0.5, -0.25) {};
		\node [style=none] (137)  at (-0.375, 0.5) {};
		\node [style=none] (138)  at (-0.375, 0.25) {};
		\node [style=none] (139)  at (0.375, 0.5) {};
		\node [style=none] (140)  at (0.375, 0.25) {};
		\node [style=none] (141)  at (0.0, 0.0) {$\nu$};
		\node [style=none] (142)  at (0.0, 0.375) {...};
		\node [style=none] (143)  at (-0.5, 1.0) {};
		\node [style=none] (144)  at (0.5, 1.0) {};
		\node [style=none] (145)  at (-0.5, 0.5) {};
		\node [style=none] (146)  at (0.5, 0.5) {};
		\node [style=none] (147)  at (-0.25, 1.25) {};
		\node [style=none] (148)  at (-0.25, 1.0) {};
		\node [style=none] (149)  at (0.25, 1.25) {};
		\node [style=none] (150)  at (0.25, 1.0) {};
		\node [style=none] (151)  at (0.0, 0.75) {$\iso_{\mathcal A}$};
		\node [style=none] (152)  at (0.0, 1.125) {...};
		\node [style=none] (153)  at (-0.5, -0.5) {};
		\node [style=none] (154)  at (0.5, -0.5) {};
		\node [style=none] (155)  at (-0.5, -1.0) {};
		\node [style=none] (156)  at (0.5, -1.0) {};
		\node [style=none] (161)  at (0.0, -0.75) {$\iso_{\mathcal C}^{\inv}$};
		\node [style=none] (162)  at (-0.25, -1.0) {};
		\node [style=none] (163)  at (-0.25, -1.25) {};
		\node [style=none] (164)  at (0.25, -1.0) {};
		\node [style=none] (165)  at (0.25, -1.25) {};
		\node [style=none] (167)  at (0.0, -1.125) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (129.center) to (128.center);
		\draw (131.center) to (130.center);
		\draw (133.center) to (135.center);
		\draw (134.center) to (133.center);
		\draw (135.center) to (136.center);
		\draw (136.center) to (134.center);
		\draw (138.center) to (137.center);
		\draw (140.center) to (139.center);
		\draw (143.center) to (145.center);
		\draw (144.center) to (143.center);
		\draw (145.center) to (146.center);
		\draw (146.center) to (144.center);
		\draw (148.center) to (147.center);
		\draw (150.center) to (149.center);
		\draw (153.center) to (155.center);
		\draw (154.center) to (153.center);
		\draw (155.center) to (156.center);
		\draw (156.center) to (154.center);
		\draw (163.center) to (162.center);
		\draw (165.center) to (164.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-matrix-block-gen-alt-compo-aux/NF-matrix-block-gen-alt-compo-aux_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=contraction] (198)  at (0.325, 1.875) {};
		\node [style=none] (199)  at (0.325, 2.25) {};
		\node [style=contraction] (200)  at (1.325, 1.875) {};
		\node [style=none] (201)  at (1.325, 2.25) {};
		\node [style=contraction] (202)  at (0.325, 0.375) {};
		\node [style=contraction] (203)  at (1.325, 0.375) {};
		\node [style=none] (204)  at (0.575, 1.625) {};
		\node [style=none] (205)  at (0.575, 0.625) {};
		\node [style=none] (206)  at (1.075, 1.625) {};
		\node [style=none] (207)  at (1.075, 0.625) {};
		\node [style=box, font={\tiny}] (208)  at (0.325, 1.125) {$\lambda_{11}$};
		\node [style=box, font={\tiny}] (209)  at (1.575, 1.125) {$\lambda_{nm}$};
		\node [style=none] (210)  at (0.825, 1.75) {...};
		\node [style=none] (211)  at (0.825, 0.5) {...};
		\node [style=contraction] (213)  at (-0.425, 0.375) {};
		\node [style=contraction] (214)  at (-0.425, 1.875) {};
		\node [style=dot] (215)  at (-0.425, 2.25) {};
		\node [style=box, font={\tiny}] (216)  at (-0.675, 1.125) {$\lambda_{00}$};
		\node [style=box, font={\tiny}] (217)  at (-0.225, 1.55) {$\lambda_{01}$};
		\node [style=box, font={\tiny}] (218)  at (-0.225, 0.7) {$\lambda_{10}$};
		\node [style=none] (219)  at (0.075, 1.625) {};
		\node [style=none] (220)  at (0.075, 0.625) {};
		\node [style=contraction] (221)  at (0.325, -1.875) {};
		\node [style=none] (222)  at (0.325, -2.25) {};
		\node [style=contraction] (223)  at (1.325, -1.875) {};
		\node [style=none] (224)  at (1.325, -2.25) {};
		\node [style=contraction] (225)  at (0.325, -0.375) {};
		\node [style=contraction] (226)  at (1.325, -0.375) {};
		\node [style=none] (227)  at (0.575, -1.625) {};
		\node [style=none] (228)  at (0.575, -0.625) {};
		\node [style=none] (229)  at (1.075, -1.625) {};
		\node [style=none] (230)  at (1.075, -0.625) {};
		\node [style=box, font={\tiny}] (231)  at (0.325, -1.125) {$\mu_{11}$};
		\node [style=box, font={\tiny}] (232)  at (1.575, -1.125) {$\mu_{mp}$};
		\node [style=none] (233)  at (0.825, -1.75) {...};
		\node [style=none] (234)  at (0.825, -0.5) {...};
		\node [style=contraction] (235)  at (-0.425, -0.375) {};
		\node [style=contraction] (236)  at (-0.425, -1.875) {};
		\node [style=dot] (237)  at (-0.425, -2.25) {};
		\node [style=box, font={\tiny}] (238)  at (-0.675, -1.125) {$\mu_{00}$};
		\node [style=box, font={\tiny}] (239)  at (-0.225, -1.55) {$\mu_{10}$};
		\node [style=box, font={\tiny}] (240)  at (-0.225, -0.7) {$\mu_{01}$};
		\node [style=none] (241)  at (0.075, -1.625) {};
		\node [style=none] (242)  at (0.075, -0.625) {};
		\node [style=dot] (243)  at (-0.425, 0.125) {};
		\node [style=dot] (244)  at (-0.425, -0.125) {};
		\node [style=box-no-outline, font={\tiny}, text=gray] (329)  at (-1.575, 0.0) {$\{(a_{i0},b_{0\ell})\}_{i\ell}$};
		\node [style=none] (330)  at (-0.8, 0.25) {};
		\node [style=none] (331)  at (-0.8, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (198) to (199.center);
		\draw [style=dotted] (198) to (204.center);
		\draw (198) to (208);
		\draw (200) to (201.center);
		\draw (200) to (209);
		\draw (202) to (225);
		\draw (203) to (226);
		\draw [style=dotted] (205.center) to (202);
		\draw [style=dotted] (206.center) to (200);
		\draw [style=dotted] (207.center) to (203);
		\draw (208) to (202);
		\draw (209) to (203);
		\draw (214) to (216);
		\draw (214) to (217);
		\draw (215) to (214);
		\draw (216) to (213);
		\draw (217) to (202);
		\draw (218) to (213);
		\draw (218) to (198);
		\draw (218) to (213);
		\draw [style=dotted] (219.center) to (214);
		\draw [style=dotted] (220.center) to (213);
		\draw (221) to (222.center);
		\draw [style=dotted] (221) to (227.center);
		\draw (221) to (231);
		\draw (223) to (224.center);
		\draw (223) to (232);
		\draw [style=dotted] (228.center) to (225);
		\draw [style=dotted] (229.center) to (223);
		\draw [style=dotted] (230.center) to (226);
		\draw (231) to (225);
		\draw (232) to (226);
		\draw (236) to (238);
		\draw (236) to (239);
		\draw (237) to (236);
		\draw (238) to (235);
		\draw (239) to (225);
		\draw (240) to (235);
		\draw (240) to (221);
		\draw (240) to (235);
		\draw [style=dotted] (241.center) to (236);
		\draw [style=dotted] (242.center) to (235);
		\draw (243) to (213);
		\draw (244) to (235);
		\draw [style={arrows={->[]}}, draw=gray, bend left=15, looseness=0.75] (329) to (330.center);
		\draw [style={arrows={->[]}}, draw=gray, bend right=15, looseness=0.75] (329) to (331.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-matrix-block-gen-alt-compo-aux/NF-matrix-block-gen-alt-compo-aux_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=contraction] (0)  at (-0.125, 1.75) {};
		\node [style=none] (1)  at (-0.125, 2.125) {};
		\node [style=contraction] (2)  at (0.875, 1.75) {};
		\node [style=none] (3)  at (0.875, 2.125) {};
		\node [style=contraction] (4)  at (-0.125, 0.25) {};
		\node [style=contraction] (5)  at (0.875, 0.25) {};
		\node [style=none] (6)  at (0.125, 1.5) {};
		\node [style=none] (7)  at (0.125, 0.5) {};
		\node [style=none] (8)  at (0.625, 1.5) {};
		\node [style=none] (9)  at (0.625, 0.5) {};
		\node [style=box, font={\tiny}] (10)  at (-0.125, 1.0) {$\lambda_{11}$};
		\node [style=box, font={\tiny}] (11)  at (1.125, 1.0) {$\lambda_{nm}$};
		\node [style=none] (12)  at (0.375, 1.625) {...};
		\node [style=none] (13)  at (0.375, 0.375) {...};
		\node [style=contraction] (100)  at (-0.875, 0.25) {};
		\node [style=contraction] (101)  at (-0.875, 1.75) {};
		\node [style=dot] (102)  at (-0.875, 2.125) {};
		\node [style=box, font={\tiny}] (106)  at (-1.125, 1.0) {$\lambda_{00}$};
		\node [style=box, font={\tiny}] (107)  at (-0.675, 1.425) {$\lambda_{01}$};
		\node [style=box, font={\tiny}] (108)  at (-0.675, 0.575) {$\lambda_{10}$};
		\node [style=none] (114)  at (-0.375, 1.5) {};
		\node [style=none] (115)  at (-0.375, 0.5) {};
		\node [style=contraction] (116)  at (-0.125, -1.75) {};
		\node [style=none] (117)  at (-0.125, -2.125) {};
		\node [style=contraction] (118)  at (0.875, -1.75) {};
		\node [style=none] (119)  at (0.875, -2.125) {};
		\node [style=contraction] (120)  at (-0.125, -0.25) {};
		\node [style=contraction] (121)  at (0.875, -0.25) {};
		\node [style=none] (122)  at (0.125, -1.5) {};
		\node [style=none] (123)  at (0.125, -0.5) {};
		\node [style=none] (124)  at (0.625, -1.5) {};
		\node [style=none] (125)  at (0.625, -0.5) {};
		\node [style=box, font={\tiny}] (126)  at (-0.125, -1.0) {$\mu_{11}$};
		\node [style=box, font={\tiny}] (127)  at (1.125, -1.0) {$\mu_{mp}$};
		\node [style=none] (128)  at (0.375, -1.625) {...};
		\node [style=none] (129)  at (0.375, -0.375) {...};
		\node [style=contraction] (130)  at (-0.875, -0.25) {};
		\node [style=contraction] (131)  at (-0.875, -1.75) {};
		\node [style=dot] (132)  at (-0.875, -2.125) {};
		\node [style=box, font={\tiny}] (133)  at (-1.125, -1.0) {$\mu_{00}$};
		\node [style=box, font={\tiny}] (134)  at (-0.675, -1.425) {$\mu_{10}$};
		\node [style=box, font={\tiny}] (135)  at (-0.675, -0.575) {$\mu_{01}$};
		\node [style=none] (136)  at (-0.375, -1.5) {};
		\node [style=none] (137)  at (-0.375, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
		\draw [style=dotted] (0) to (6.center);
		\draw (0) to (10);
		\draw (2) to (3.center);
		\draw (2) to (11);
		\draw (4) to (120);
		\draw (5) to (121);
		\draw [style=dotted] (7.center) to (4);
		\draw [style=dotted] (8.center) to (2);
		\draw [style=dotted] (9.center) to (5);
		\draw (10) to (4);
		\draw (11) to (5);
		\draw (100) to (130);
		\draw (101) to (106);
		\draw (101) to (107);
		\draw (102) to (101);
		\draw (106) to (100);
		\draw (107) to (4);
		\draw (108) to (100);
		\draw (108) to (0);
		\draw (108) to (100);
		\draw [style=dotted] (114.center) to (101);
		\draw [style=dotted] (115.center) to (100);
		\draw (116) to (117.center);
		\draw [style=dotted] (116) to (122.center);
		\draw (116) to (126);
		\draw (118) to (119.center);
		\draw (118) to (127);
		\draw [style=dotted] (123.center) to (120);
		\draw [style=dotted] (124.center) to (118);
		\draw [style=dotted] (125.center) to (121);
		\draw (126) to (120);
		\draw (127) to (121);
		\draw (131) to (133);
		\draw (131) to (134);
		\draw (132) to (131);
		\draw (133) to (130);
		\draw (134) to (120);
		\draw (135) to (130);
		\draw (135) to (116);
		\draw (135) to (130);
		\draw [style=dotted] (136.center) to (131);
		\draw [style=dotted] (137.center) to (130);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-matrix-block-gen-alt-compo-aux/NF-matrix-block-gen-alt-compo-aux_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=small-contraction] (138)  at (-0.5, 0.25) {};
		\node [style=small-contraction] (139)  at (-0.5, -0.25) {};
		\node [style=small-contraction] (140)  at (0.0, 0.25) {};
		\node [style=small-contraction] (141)  at (0.0, -0.25) {};
		\node [style=contraction] (142)  at (-0.25, 1.75) {};
		\node [style=none] (143)  at (-0.25, 2.125) {};
		\node [style=contraction] (144)  at (0.75, 1.75) {};
		\node [style=none] (145)  at (0.75, 2.125) {};
		\node [style=none] (148)  at (0.0, 1.5) {};
		\node [style=none] (149)  at (0.0, 0.5) {};
		\node [style=none] (150)  at (0.5, 1.5) {};
		\node [style=none] (151)  at (0.5, 0.5) {};
		\node [style=box, font={\tiny}] (152)  at (-0.25, 1.0) {$\lambda_{11}$};
		\node [style=box, font={\tiny}] (153)  at (1.0, 1.0) {$\lambda_{nm}$};
		\node [style=none] (154)  at (0.25, 1.625) {...};
		\node [style=contraction] (157)  at (-1.0, 1.75) {};
		\node [style=dot] (158)  at (-1.0, 2.125) {};
		\node [style=box, font={\tiny}] (159)  at (-1.25, 1.0) {$\lambda_{00}$};
		\node [style=box, font={\tiny}] (160)  at (-0.8, 1.425) {$\lambda_{01}$};
		\node [style=box, font={\tiny}] (161)  at (-0.925, 0.575) {$\lambda_{10}$};
		\node [style=none] (162)  at (-0.5, 1.5) {};
		\node [style=none] (163)  at (-0.5, 0.5) {};
		\node [style=contraction] (164)  at (-0.25, -1.75) {};
		\node [style=none] (165)  at (-0.25, -2.125) {};
		\node [style=contraction] (166)  at (0.75, -1.75) {};
		\node [style=none] (167)  at (0.75, -2.125) {};
		\node [style=none] (170)  at (0.0, -1.5) {};
		\node [style=none] (171)  at (0.0, -0.5) {};
		\node [style=none] (172)  at (0.5, -1.5) {};
		\node [style=none] (173)  at (0.5, -0.5) {};
		\node [style=box, font={\tiny}] (174)  at (-0.25, -1.0) {$\mu_{11}$};
		\node [style=box, font={\tiny}] (175)  at (1.0, -1.0) {$\mu_{mp}$};
		\node [style=none] (176)  at (0.25, -1.625) {...};
		\node [style=none] (177)  at (0.25, -0.375) {...};
		\node [style=contraction] (179)  at (-1.0, -1.75) {};
		\node [style=dot] (180)  at (-1.0, -2.125) {};
		\node [style=box, font={\tiny}] (181)  at (-1.25, -1.0) {$\mu_{00}$};
		\node [style=box, font={\tiny}] (182)  at (-0.8, -1.425) {$\mu_{10}$};
		\node [style=box, font={\tiny}] (183)  at (-0.925, -0.575) {$\mu_{01}$};
		\node [style=none] (184)  at (-0.5, -1.5) {};
		\node [style=none] (185)  at (-0.5, -0.5) {};
		\node [style=small-contraction] (186)  at (0.75, 0.25) {};
		\node [style=small-contraction] (187)  at (0.75, -0.25) {};
		\node [style=small-contraction] (188)  at (1.25, 0.25) {};
		\node [style=small-contraction] (189)  at (1.25, -0.25) {};
		\node [style=small-contraction] (190)  at (-0.25, 0.25) {};
		\node [style=small-contraction] (191)  at (-0.25, -0.25) {};
		\node [style=small-contraction] (192)  at (-1.25, 0.25) {};
		\node [style=small-contraction] (193)  at (-1.25, -0.25) {};
		\node [style=small-contraction] (194)  at (-0.75, 0.25) {};
		\node [style=small-contraction] (195)  at (-0.75, -0.25) {};
		\node [style=small-contraction] (196)  at (-1.0, 0.25) {};
		\node [style=small-contraction] (197)  at (-1.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (138) to (191);
		\draw (139) to (138);
		\draw (140) to (141);
		\draw (140) to (139);
		\draw (141) to (138);
		\draw (141) to (190);
		\draw (142) to (143.center);
		\draw [style=dotted] (142) to (148.center);
		\draw (142) to (152);
		\draw (144) to (145.center);
		\draw (144) to (153);
		\draw [style=dotted] (149.center) to (140);
		\draw [style=dotted] (150.center) to (144);
		\draw [style=dotted] (151.center) to (186);
		\draw (152) to (190);
		\draw (157) to (159);
		\draw (157) to (160);
		\draw (158) to (157);
		\draw (159) to (192);
		\draw (160) to (138);
		\draw (161) to (142);
		\draw (161) to (196);
		\draw [style=dotted] (162.center) to (157);
		\draw [style=dotted] (163.center) to (194);
		\draw (164) to (165.center);
		\draw [style=dotted] (164) to (170.center);
		\draw (164) to (174);
		\draw (166) to (167.center);
		\draw (166) to (175);
		\draw [style=dotted] (171.center) to (141);
		\draw [style=dotted] (172.center) to (166);
		\draw (174) to (191);
		\draw (175) to (189);
		\draw (179) to (181);
		\draw (179) to (182);
		\draw (180) to (179);
		\draw (182) to (139);
		\draw (183) to (164);
		\draw (183) to (197);
		\draw [style=dotted] (184.center) to (179);
		\draw (187) to (186);
		\draw [style=dotted] (187) to (173.center);
		\draw (188) to (189);
		\draw (188) to (187);
		\draw (188) to (153);
		\draw (189) to (186);
		\draw (190) to (191);
		\draw (190) to (139);
		\draw (191) to (140);
		\draw (192) to (197);
		\draw (193) to (192);
		\draw (193) to (181);
		\draw (194) to (195);
		\draw (194) to (193);
		\draw (195) to (192);
		\draw (195) to (196);
		\draw [style=dotted] (195) to (185.center);
		\draw (196) to (197);
		\draw (196) to (193);
		\draw (197) to (194);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-matrix-block-gen-alt-compo-aux/NF-matrix-block-gen-alt-compo-aux_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=contraction] (250)  at (-0.05, 1.75) {};
		\node [style=none] (251)  at (-0.05, 2.125) {};
		\node [style=contraction] (252)  at (0.95, 1.75) {};
		\node [style=none] (253)  at (0.95, 2.125) {};
		\node [style=none] (254)  at (0.2, 1.5) {};
		\node [style=none] (256)  at (0.7, 1.5) {};
		\node [style=box, font={\tiny}] (258)  at (-0.55, -0.25) {$\lambda_{10}$};
		\node [style=box, font={\tiny}] (259)  at (1.55, 0.25) {$\lambda_{nm}$};
		\node [style=none] (260)  at (0.45, 1.625) {...};
		\node [style=contraction] (261)  at (-0.8, 1.75) {};
		\node [style=dot] (262)  at (-0.8, 2.125) {};
		\node [style=box, font={\tiny}] (263)  at (-1.55, 0.75) {$\lambda_{00}$};
		\node [style=none] (266)  at (-0.4, 1.525) {};
		\node [style=contraction] (268)  at (-0.05, -1.75) {};
		\node [style=none] (269)  at (-0.05, -2.125) {};
		\node [style=contraction] (270)  at (0.95, -1.75) {};
		\node [style=none] (271)  at (0.95, -2.125) {};
		\node [style=none] (272)  at (0.2, -1.5) {};
		\node [style=none] (274)  at (0.7, -1.5) {};
		\node [style=box, font={\tiny}] (277)  at (1.55, -0.25) {$\mu_{mp}$};
		\node [style=none] (278)  at (0.45, -1.625) {...};
		\node [style=contraction] (280)  at (-0.8, -1.75) {};
		\node [style=dot] (281)  at (-0.8, -2.125) {};
		\node [style=box, font={\tiny}] (283)  at (-0.6, -0.75) {$\mu_{00}$};
		\node [style=none] (285)  at (-0.375, -1.6) {};
		\node [style=box, font={\tiny}] (287)  at (-1.55, 0.25) {$\mu_{00}$};
		\node [style=box, font={\tiny}] (288)  at (-0.975, 0.25) {$\mu_{0p}$};
		\node [style=box, font={\tiny}] (289)  at (-0.975, 0.75) {$\lambda_{00}$};
		\node [style=none] (290)  at (-1.25, 0.5) {...};
		\node [style=box, font={\tiny}] (291)  at (0.1, -0.25) {$\lambda_{1m}$};
		\node [style=box, font={\tiny}] (292)  at (0.05, -0.75) {$\mu_{0p}$};
		\node [style=none] (293)  at (-0.25, -0.5) {...};
		\node [style=box, font={\tiny}] (294)  at (0.95, 0.25) {$\lambda_{n0}$};
		\node [style=box, font={\tiny}] (295)  at (0.95, -0.25) {$\mu_{0p}$};
		\node [style=none] (296)  at (1.25, 0.0) {...};
		\node [style=none] (297)  at (-0.175, -1.5) {};
		\node [style=none] (298)  at (-0.55, 1.4) {};
		\node [style=none] (299)  at (0.075, 1.4) {};
		\node [style=none] (300)  at (0.825, 1.4) {};
		\node [style=none] (301)  at (0.825, -1.4) {};
		\node [style=none] (302)  at (-0.425, -1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (250) to (251.center);
		\draw [style=dotted] (250) to (254.center);
		\draw (250) to (258);
		\draw (250) to (291);
		\draw (252) to (253.center);
		\draw (252) to (259);
		\draw (252) to (294);
		\draw [style=dotted] (256.center) to (252);
		\draw (258) to (283);
		\draw (259) to (277);
		\draw (261) to (263);
		\draw (262) to (261);
		\draw (263) to (287);
		\draw [style=dotted] (266.center) to (261);
		\draw (268) to (269.center);
		\draw [style=dotted] (268) to (272.center);
		\draw (270) to (271.center);
		\draw (270) to (277);
		\draw [style=dotted] (274.center) to (270);
		\draw (280) to (283);
		\draw (281) to (280);
		\draw [style=dotted] (285.center) to (280);
		\draw (287) to (280);
		\draw (288) to (280);
		\draw (289) to (288);
		\draw (289) to (261);
		\draw (291) to (292);
		\draw (292) to (280);
		\draw (294) to (295);
		\draw (295) to (270);
		\draw [style=dotted] (297.center) to (268);
		\draw [style=dotted] (298.center) to (261);
		\draw [style=dotted] (299.center) to (250);
		\draw [style=dotted] (300.center) to (252);
		\draw [style=dotted] (301.center) to (270);
		\draw [style=dotted] (302.center) to (280);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-matrix-block-gen-alt-compo-aux/NF-matrix-block-gen-alt-compo-aux_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=contraction] (304)  at (-0.125, 0.812) {};
		\node [style=none] (305)  at (-0.125, 1.188) {};
		\node [style=contraction] (306)  at (0.875, 0.812) {};
		\node [style=none] (307)  at (0.875, 1.188) {};
		\node [style=contraction] (308)  at (-0.125, -0.688) {};
		\node [style=contraction] (309)  at (0.875, -0.688) {};
		\node [style=none] (310)  at (0.125, 0.562) {};
		\node [style=none] (311)  at (0.125, -0.438) {};
		\node [style=none] (312)  at (0.625, 0.562) {};
		\node [style=none] (313)  at (0.625, -0.438) {};
		\node [style=box, font={\tiny}] (314)  at (-0.125, 0.062) {$\nu_{11}$};
		\node [style=box, font={\tiny}] (315)  at (1.125, 0.062) {$\nu_{nm}$};
		\node [style=none] (316)  at (0.375, 0.688) {...};
		\node [style=none] (317)  at (0.375, -0.562) {...};
		\node [style=contraction] (318)  at (-0.875, -0.688) {};
		\node [style=contraction] (319)  at (-0.875, 0.812) {};
		\node [style=dot] (320)  at (-0.875, 1.188) {};
		\node [style=box, font={\tiny}] (321)  at (-1.125, 0.062) {$\nu_{00}$};
		\node [style=box, font={\tiny}] (322)  at (-0.675, 0.487) {$\nu_{01}$};
		\node [style=box, font={\tiny}] (323)  at (-0.675, -0.362) {$\nu_{10}$};
		\node [style=none] (324)  at (-0.375, 0.562) {};
		\node [style=none] (325)  at (-0.375, -0.438) {};
		\node [style=dot] (326)  at (-0.875, -1.062) {};
		\node [style=none] (327)  at (-0.125, -1.188) {};
		\node [style=none] (328)  at (0.875, -1.188) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (304) to (305.center);
		\draw [style=dotted] (304) to (310.center);
		\draw (304) to (314);
		\draw (306) to (307.center);
		\draw (306) to (315);
		\draw [style=dotted] (311.center) to (308);
		\draw [style=dotted] (312.center) to (306);
		\draw [style=dotted] (313.center) to (309);
		\draw (314) to (308);
		\draw (315) to (309);
		\draw (319) to (321);
		\draw (319) to (322);
		\draw (320) to (319);
		\draw (321) to (318);
		\draw (322) to (308);
		\draw (323) to (318);
		\draw (323) to (304);
		\draw (323) to (318);
		\draw [style=dotted] (324.center) to (319);
		\draw [style=dotted] (325.center) to (318);
		\draw (326) to (318);
		\draw (327.center) to (308);
		\draw (328.center) to (309);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-matrix-block-gen-compo-aux/NF-matrix-block-gen-compo-aux_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=contraction] (0)  at (-0.5, 1.25) {};
		\node [style=none] (1)  at (-0.5, 1.5) {};
		\node [style=contraction] (2)  at (0.5, 1.25) {};
		\node [style=none] (3)  at (0.5, 1.5) {};
		\node [style=contraction] (4)  at (-0.5, 0.25) {};
		\node [style=contraction] (5)  at (0.5, 0.25) {};
		\node [style=none] (6)  at (-0.25, 1.0) {};
		\node [style=none] (7)  at (-0.25, 0.5) {};
		\node [style=none] (8)  at (0.25, 1.0) {};
		\node [style=none] (9)  at (0.25, 0.5) {};
		\node [style=box, font={\tiny}] (10)  at (-0.75, 0.75) {$\lambda_{11}$};
		\node [style=box, font={\tiny}] (11)  at (0.75, 0.75) {$\lambda_{nm}$};
		\node [style=none] (12)  at (0.0, 1.125) {...};
		\node [style=none] (13)  at (0.0, 0.375) {...};
		\node [style=contraction] (16)  at (-0.5, -0.25) {};
		\node [style=contraction] (17)  at (0.5, -0.25) {};
		\node [style=contraction] (18)  at (-0.5, -1.25) {};
		\node [style=none] (19)  at (-0.5, -1.5) {};
		\node [style=contraction] (20)  at (0.5, -1.25) {};
		\node [style=none] (21)  at (0.5, -1.5) {};
		\node [style=none] (22)  at (-0.25, -0.5) {};
		\node [style=none] (23)  at (-0.25, -1.0) {};
		\node [style=none] (24)  at (0.25, -0.5) {};
		\node [style=none] (25)  at (0.25, -1.0) {};
		\node [style=box, font={\tiny}] (26)  at (-0.75, -0.75) {$\mu_{11}$};
		\node [style=box, font={\tiny}] (27)  at (0.75, -0.75) {$\mu_{mp}$};
		\node [style=none] (28)  at (0.0, -0.375) {...};
		\node [style=none] (29)  at (0.0, -1.125) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
		\draw [style=dotted] (0) to (6.center);
		\draw (0) to (10);
		\draw (2) to (3.center);
		\draw (2) to (11);
		\draw (4) to (16);
		\draw (5) to (17);
		\draw [style=dotted] (7.center) to (4);
		\draw [style=dotted] (8.center) to (2);
		\draw [style=dotted] (9.center) to (5);
		\draw (10) to (4);
		\draw (11) to (5);
		\draw [style=dotted] (16) to (22.center);
		\draw (16) to (26);
		\draw (17) to (27);
		\draw (18) to (19.center);
		\draw (20) to (21.center);
		\draw [style=dotted] (23.center) to (18);
		\draw [style=dotted] (24.center) to (17);
		\draw [style=dotted] (25.center) to (20);
		\draw (26) to (18);
		\draw (27) to (20);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-matrix-block-gen-compo-aux/NF-matrix-block-gen-compo-aux_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=contraction] (31)  at (-0.5, 1.25) {};
		\node [style=none] (32)  at (-0.5, 1.5) {};
		\node [style=contraction] (33)  at (0.5, 1.25) {};
		\node [style=none] (34)  at (0.5, 1.5) {};
		\node [style=none] (37)  at (-0.25, 1.0) {};
		\node [style=none] (38)  at (-0.25, 0.5) {};
		\node [style=none] (39)  at (0.25, 1.0) {};
		\node [style=none] (40)  at (0.25, 0.5) {};
		\node [style=box, font={\tiny}] (41)  at (-0.75, 0.75) {$\lambda_{11}$};
		\node [style=box, font={\tiny}] (42)  at (0.75, 0.75) {$\lambda_{nm}$};
		\node [style=none] (43)  at (0.0, 1.125) {...};
		\node [style=none] (44)  at (0.0, 0.375) {...};
		\node [style=contraction] (47)  at (-0.5, -1.25) {};
		\node [style=none] (48)  at (-0.5, -1.5) {};
		\node [style=contraction] (49)  at (0.5, -1.25) {};
		\node [style=none] (50)  at (0.5, -1.5) {};
		\node [style=none] (51)  at (-0.25, -0.5) {};
		\node [style=none] (52)  at (-0.25, -1.0) {};
		\node [style=none] (53)  at (0.25, -0.5) {};
		\node [style=none] (54)  at (0.25, -1.0) {};
		\node [style=box, font={\tiny}] (55)  at (-0.75, -0.75) {$\mu_{11}$};
		\node [style=box, font={\tiny}] (56)  at (0.75, -0.75) {$\mu_{mp}$};
		\node [style=none] (57)  at (0.0, -0.375) {...};
		\node [style=none] (58)  at (0.0, -1.125) {...};
		\node [style=small-contraction] (59)  at (-1.0, 0.25) {};
		\node [style=small-contraction] (60)  at (-1.0, -0.25) {};
		\node [style=small-contraction] (61)  at (-0.5, 0.25) {};
		\node [style=small-contraction] (62)  at (-0.5, -0.25) {};
		\node [style=small-contraction] (63)  at (0.5, 0.25) {};
		\node [style=small-contraction] (64)  at (0.5, -0.25) {};
		\node [style=small-contraction] (65)  at (1.0, 0.25) {};
		\node [style=small-contraction] (66)  at (1.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (31) to (32.center);
		\draw [style=dotted] (31) to (37.center);
		\draw (31) to (41);
		\draw (33) to (34.center);
		\draw (33) to (42);
		\draw [style=dotted] (39.center) to (33);
		\draw (47) to (48.center);
		\draw (49) to (50.center);
		\draw [style=dotted] (52.center) to (47);
		\draw [style=dotted] (53.center) to (64);
		\draw [style=dotted] (54.center) to (49);
		\draw (55) to (47);
		\draw (55) to (60);
		\draw (56) to (49);
		\draw (56) to (66);
		\draw (59) to (41);
		\draw (60) to (59);
		\draw (61) to (62);
		\draw (61) to (60);
		\draw [style=dotted] (61) to (38.center);
		\draw (62) to (59);
		\draw [style=dotted] (62) to (51.center);
		\draw [style=dotted] (63) to (40.center);
		\draw (64) to (63);
		\draw (65) to (66);
		\draw (65) to (64);
		\draw (65) to (42);
		\draw (66) to (63);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-matrix-block-gen-compo-aux/NF-matrix-block-gen-compo-aux_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=contraction] (68)  at (-0.5, 0.75) {};
		\node [style=none] (69)  at (-0.5, 1.0) {};
		\node [style=contraction] (70)  at (0.5, 0.75) {};
		\node [style=none] (71)  at (0.5, 1.0) {};
		\node [style=none] (72)  at (-0.25, 0.5) {};
		\node [style=none] (74)  at (0.25, 0.5) {};
		\node [style=box, font={\tiny}] (76)  at (-1.5, 0.25) {$\lambda_{11}\mu_{11}$};
		\node [style=none] (78)  at (0.0, 0.625) {...};
		\node [style=none] (79)  at (0.0, 0.0) {...};
		\node [style=contraction] (80)  at (-0.5, -0.75) {};
		\node [style=none] (81)  at (-0.5, -1.0) {};
		\node [style=contraction] (82)  at (0.5, -0.75) {};
		\node [style=none] (83)  at (0.5, -1.0) {};
		\node [style=none] (85)  at (-0.25, -0.5) {};
		\node [style=none] (87)  at (0.25, -0.5) {};
		\node [style=none] (91)  at (0.0, -0.625) {...};
		\node [style=box, font={\tiny}] (92)  at (-0.5, -0.25) {$\lambda_{1m}\mu_{m1}$};
		\node [style=none] (93)  at (-1.0, 0.0) {...};
		\node [style=box, font={\tiny}] (94)  at (0.5, 0.25) {$\lambda_{n1}\mu_{1p}$};
		\node [style=box, font={\tiny}] (95)  at (1.5, -0.25) {$\lambda_{nm}\mu_{mp}$};
		\node [style=none] (96)  at (1.0, 0.0) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (68) to (69.center);
		\draw [style=dotted] (68) to (72.center);
		\draw (68) to (76);
		\draw (68) to (92);
		\draw (70) to (71.center);
		\draw [style=dotted] (74.center) to (70);
		\draw (80) to (81.center);
		\draw [bend left] (80) to (76);
		\draw (82) to (83.center);
		\draw (82) to (95);
		\draw [style=dotted] (85.center) to (80);
		\draw [style=dotted] (87.center) to (82);
		\draw (92) to (80);
		\draw (94) to (70);
		\draw (94) to (82);
		\draw [bend right] (95) to (70);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-matrix-block-gen-compo-aux/NF-matrix-block-gen-compo-aux_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=contraction] (97)  at (-0.5, 0.75) {};
		\node [style=none] (98)  at (-0.5, 1.0) {};
		\node [style=contraction] (99)  at (0.5, 0.75) {};
		\node [style=none] (100)  at (0.5, 1.0) {};
		\node [style=none] (101)  at (-0.25, 0.5) {};
		\node [style=none] (102)  at (0.25, 0.5) {};
		\node [style=box, font={\tiny}] (103)  at (-0.75, -0.25) {$\sum\lambda_{1k}\mu_{k1}$};
		\node [style=box, font={\tiny}] (104)  at (0.75, 0.25) {$\sum\lambda_{nk}\mu_{kp}$};
		\node [style=none] (105)  at (0.0, 0.625) {...};
		\node [style=contraction] (106)  at (-0.5, -0.75) {};
		\node [style=none] (107)  at (-0.5, -1.0) {};
		\node [style=contraction] (108)  at (0.5, -0.75) {};
		\node [style=none] (109)  at (0.5, -1.0) {};
		\node [style=none] (110)  at (-0.25, -0.5) {};
		\node [style=none] (111)  at (0.25, -0.5) {};
		\node [style=none] (112)  at (0.0, -0.625) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (97) to (98.center);
		\draw [style=dotted] (97) to (101.center);
		\draw (97) to (103);
		\draw (99) to (100.center);
		\draw (99) to (104);
		\draw [style=dotted] (102.center) to (99);
		\draw (103) to (106);
		\draw (104) to (108);
		\draw (106) to (107.center);
		\draw (108) to (109.center);
		\draw [style=dotted] (110.center) to (106);
		\draw [style=dotted] (111.center) to (108);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-matrix-block-gen-compo-boundaries/NF-matrix-block-gen-compo-boundaries_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.188, -1.038) {};
		\node [style=contraction] (1)  at (-0.188, -0.787) {};
		\node [style=dot] (2)  at (-1.062, -0.412) {};
		\node [style=box, font={\tiny}] (3)  at (-1.062, -0.688) {$\lambda_1''\mu_{11}$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (4)  at (-2.237, -0.688) {$\prescript{\lambda''}{1}{w}_{11}^{\mu}$};
		\node [style=dot] (5)  at (-1.012, 0.588) {};
		\node [style=box, font={\tiny}] (6)  at (-1.012, 0.312) {$\lambda_n''\mu_{n1}$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (7)  at (-2.188, 0.312) {$\prescript{\lambda''}{n}{w}_{n1}^{\mu}$};
		\node [style=none] (8)  at (-1.037, -0.037) {$\vdots$};
		\node [style=dot] (9)  at (0.562, -0.162) {};
		\node [style=box, font={\tiny}] (10)  at (0.562, -0.438) {$\mu_1''$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (11)  at (2.238, -0.438) {$\bigsqcup_i\prescript{\lambda'}{i}{w}_1^{\mu''}\sqcup \prescript{\lambda}{0}{w}_1^{\mu''}$};
		\node [style=none] (12)  at (-0.412, 0.713) {};
		\node [style=none] (13)  at (0.088, 0.713) {};
		\node [style=none] (14)  at (-0.162, 0.463) {...};
		\node [style=dot] (15)  at (0.488, 1.038) {};
		\node [style=dot] (16)  at (0.488, 0.388) {};
		\node [style=box, font={\tiny}] (17)  at (0.488, 0.713) {$\lambda_0$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (18)  at (1.938, 0.688) {$\bigsqcup_i\prescript{\lambda}{0}{w}_i^{\mu''}\sqcup \prescript{\lambda}{0}{w}_0^{\mu}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
		\draw (1) to (3);
		\draw (1) to (13.center);
		\draw (2) to (3);
		\draw [style={arrows={->[]}}, draw=gray] (4) to (3);
		\draw (5) to (6);
		\draw (6) to (1);
		\draw [style={arrows={->[]}}, draw=gray] (7) to (6);
		\draw (9) to (10);
		\draw (10) to (1);
		\draw [style={arrows={->[]}}, draw=gray] (11) to (10);
		\draw (12.center) to (1);
		\draw (15) to (16);
		\draw [style={arrows={->[]}}, draw=gray, bend right=360] (18) to (17);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-matrix-block-gen-compo-boundaries/NF-matrix-block-gen-compo-boundaries_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (20)  at (-0.05, -1.538) {};
		\node [style=contraction] (21)  at (-0.05, -1.288) {};
		\node [style=dot] (29)  at (0.95, -0.663) {};
		\node [style=box, font={\tiny}] (30)  at (0.95, -0.938) {$\mu_1''$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (31)  at (2.125, -0.938) {$\prescript{\lambda'}{n}{w}_1^{\mu''}$};
		\node [style=none] (32)  at (-0.275, 0.212) {};
		\node [style=none] (33)  at (0.225, 0.212) {};
		\node [style=none] (34)  at (-0.025, -0.038) {...};
		\node [style=dot] (35)  at (-0.675, 1.538) {};
		\node [style=dot] (36)  at (-0.675, 0.887) {};
		\node [style=box, font={\tiny}] (37)  at (-0.675, 1.212) {$\lambda_0$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (38)  at (-2.125, 1.212) {$\bigsqcup\limits_{i\neq1}\prescript{\lambda}{0}{w}_i^{\mu''}\sqcup \prescript{\lambda}{0}{w}_0^{\mu}$};
		\node [style=dot] (39)  at (0.625, 0.787) {};
		\node [style=box, font={\tiny}] (41)  at (0.625, 0.462) {$\lambda_0\mu_1''$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (42)  at (1.575, 0.462) {$\prescript{\lambda}{0}{w}_1^{\mu''}$};
		\node [style=dot] (43)  at (0.875, 0.087) {};
		\node [style=box, font={\tiny}] (44)  at (0.875, -0.188) {$\mu_1''$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (45)  at (2.05, -0.188) {$\prescript{\lambda'}{1}{w}_1^{\mu''}$};
		\node [style=none] (46)  at (0.625, -0.663) {$\vdots$};
		\node [style=dot] (70)  at (-0.725, -0.663) {};
		\node [style=box, font={\tiny}] (71)  at (-0.725, -0.938) {$\lambda_1''\mu_{11}$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (72)  at (-1.9, -0.938) {$\prescript{\lambda''}{1}{w}_{11}^{\mu}$};
		\node [style=dot] (73)  at (-0.675, 0.337) {};
		\node [style=box, font={\tiny}] (74)  at (-0.675, 0.062) {$\lambda_n''\mu_{n1}$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (75)  at (-1.85, 0.062) {$\prescript{\lambda''}{n}{w}_{n1}^{\mu}$};
		\node [style=none] (76)  at (-0.7, -0.288) {$\vdots$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (20.center) to (21);
		\draw (21) to (33.center);
		\draw (21) to (74);
		\draw (29) to (30);
		\draw (30) to (21);
		\draw [style={arrows={->[]}}, draw=gray] (31) to (30);
		\draw (32.center) to (21);
		\draw (35) to (36);
		\draw [style={arrows={->[]}}, draw=gray, bend left=360] (38) to (37);
		\draw (39) to (41);
		\draw (41) to (21);
		\draw [style={arrows={->[]}}, draw=gray, bend right=360] (42) to (41);
		\draw (43) to (44);
		\draw (44) to (21);
		\draw [style={arrows={->[]}}, draw=gray] (45) to (44);
		\draw (70) to (71);
		\draw (71) to (21);
		\draw [style={arrows={->[]}}, draw=gray] (72) to (71);
		\draw (73) to (74);
		\draw [style={arrows={->[]}}, draw=gray] (75) to (74);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-matrix-block-gen-compo-boundaries/NF-matrix-block-gen-compo-boundaries_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (48)  at (0.438, -0.875) {};
		\node [style=contraction] (49)  at (0.438, -0.625) {};
		\node [style=dot] (50)  at (-0.937, -0.15) {};
		\node [style=box, font={\tiny}] (51)  at (-0.937, -0.525) {$\sum_i\lambda_i''\mu_{i1}{+}\lambda_0\mu_1''$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (52)  at (-2.612, -0.525) {$\underline{w}_1$};
		\node [style=dot] (53)  at (1.438, 0.0) {};
		\node [style=box, font={\tiny}] (54)  at (1.438, -0.275) {$\mu_1''$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (55)  at (2.613, -0.275) {$\prescript{\lambda'}{n}{w}_1^{\mu''}$};
		\node [style=none] (56)  at (0.213, 0.875) {};
		\node [style=none] (57)  at (0.713, 0.875) {};
		\node [style=none] (58)  at (0.463, 0.625) {...};
		\node [style=dot] (59)  at (-0.187, 0.7) {};
		\node [style=dot] (60)  at (-0.187, 0.05) {};
		\node [style=box, font={\tiny}] (61)  at (-0.187, 0.375) {$\lambda_0$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (62)  at (-1.637, 0.375) {$\bigsqcup\limits_{i\neq1}\prescript{\lambda}{0}{w}_i^{\mu''}\sqcup \prescript{\lambda}{0}{w}_0^{\mu}$};
		\node [style=dot] (66)  at (1.363, 0.75) {};
		\node [style=box, font={\tiny}] (67)  at (1.363, 0.475) {$\mu_1''$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (68)  at (2.538, 0.475) {$\prescript{\lambda'}{1}{w}_1^{\mu''}$};
		\node [style=none] (69)  at (1.113, 0.0) {$\vdots$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (48.center) to (49);
		\draw (49) to (51);
		\draw (49) to (57.center);
		\draw (50) to (51);
		\draw [style={arrows={->[]}}, draw=gray] (52) to (51);
		\draw (53) to (54);
		\draw (54) to (49);
		\draw [style={arrows={->[]}}, draw=gray] (55) to (54);
		\draw (56.center) to (49);
		\draw (59) to (60);
		\draw [style={arrows={->[]}}, draw=gray, bend left=360] (62) to (61);
		\draw (66) to (67);
		\draw (67) to (49);
		\draw [style={arrows={->[]}}, draw=gray] (68) to (67);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-matrix-block-gen-compo-junction/NF-matrix-block-gen-compo-junction_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=contraction] (0)  at (-0.025, 0.25) {};
		\node [style=box, font={\tiny}] (2)  at (-0.275, 1.0) {$\lambda_{11}$};
		\node [style=dot] (3)  at (-0.4, 0.625) {};
		\node [style=box, font={\tiny}] (4)  at (-0.4, 0.35) {$\lambda_1''$};
		\node [style=contraction] (5)  at (-0.025, -0.25) {};
		\node [style=box, font={\tiny}] (7)  at (-0.275, -1.0) {$\mu_{11}$};
		\node [style=dot] (8)  at (-0.4, -0.625) {};
		\node [style=box, font={\tiny}] (9)  at (-0.4, -0.375) {$\mu_1'$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (10)  at (-2.075, 1.0) {$\bigsqcup_i\prescript{\lambda}{11}{w}_{1i}^{\mu}\sqcup\prescript{\lambda}{11}{w}_{1}^{\mu'}$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (11)  at (-2.075, 0.35) {$\bigsqcup_i\prescript{\lambda''}{1}{w}_{1i}^{\mu}\sqcup\prescript{\lambda''}{1}{w}_{1}^{\mu'}$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (12)  at (-2.075, -0.375) {$\bigsqcup_i\prescript{\lambda}{i1}{w}_{1}^{\mu'}\sqcup\prescript{\lambda''}{1}{w}_{1}^{\mu'}$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (13)  at (-2.075, -1.0) {$\bigsqcup_i\prescript{\lambda}{i1}{w}_{11}^{\mu}\sqcup\prescript{\lambda''}{1}{w}_{11}^{\mu}$};
		\node [style=box, font={\tiny}] (14)  at (0.225, 1.0) {$\lambda_{n1}$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (15)  at (2.025, 1.0) {$\bigsqcup_i\prescript{\lambda}{n1}{w}_{1i}^{\mu}\sqcup\prescript{\lambda}{n1}{w}_{1}^{\mu'}$};
		\node [style=none] (16)  at (-0.45, 1.5) {};
		\node [style=none] (17)  at (0.425, 1.5) {};
		\node [style=box, font={\tiny}] (18)  at (0.275, -1.0) {$\mu_{1p}$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (19)  at (2.075, -1.0) {$\bigsqcup_i\prescript{\lambda}{i1}{w}_{1p}^{\mu}\sqcup\prescript{\lambda''}{1}{w}_{1p}^{\mu}$};
		\node [style=none] (20)  at (-0.425, -1.5) {};
		\node [style=none] (21)  at (0.425, -1.5) {};
		\node [style=none] (22)  at (-0.025, 1.325) {...};
		\node [style=none] (23)  at (0.0, -1.375) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (5);
		\draw (0) to (4);
		\draw (2) to (0);
		\draw (3) to (4);
		\draw (5) to (7);
		\draw (5) to (18);
		\draw (9) to (8);
		\draw (9) to (5);
		\draw [style={arrows={->[]}}, draw=gray] (10) to (2);
		\draw [style={arrows={->[]}}, draw=gray] (11) to (4);
		\draw [style={arrows={->[]}}, draw=gray] (12) to (9);
		\draw [style={arrows={->[]}}, draw=gray] (13) to (7);
		\draw (14) to (0);
		\draw [style={arrows={->[]}}, draw=gray] (15) to (14);
		\draw (16.center) to (2);
		\draw (17.center) to (14);
		\draw [style={arrows={->[]}}, draw=gray] (19) to (18);
		\draw (20.center) to (7);
		\draw (21.center) to (18);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-matrix-block-gen-compo-junction/NF-matrix-block-gen-compo-junction_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=contraction] (25)  at (-0.738, 0.25) {};
		\node [style=box, font={\tiny}] (26)  at (-0.988, 1.0) {$\lambda_{11}$};
		\node [style=contraction] (29)  at (-0.738, -0.25) {};
		\node [style=box, font={\tiny}] (30)  at (-0.988, -1.0) {$\mu_{11}$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (33)  at (-2.788, 1.0) {$\bigsqcup_i\prescript{\lambda}{11}{w}_{1i}^{\mu}\sqcup\prescript{\lambda}{11}{w}_{1}^{\mu'}$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (36)  at (-2.788, -1.0) {$\bigsqcup_i\prescript{\lambda}{i1}{w}_{11}^{\mu}\sqcup\prescript{\lambda''}{1}{w}_{11}^{\mu}$};
		\node [style=box, font={\tiny}] (37)  at (-0.488, 1.0) {$\lambda_{n1}$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (38)  at (1.312, 1.0) {$\bigsqcup_i\prescript{\lambda}{n1}{w}_{1i}^{\mu}\sqcup\prescript{\lambda}{n1}{w}_{1}^{\mu'}$};
		\node [style=none] (39)  at (-1.163, 1.5) {};
		\node [style=none] (40)  at (-0.288, 1.5) {};
		\node [style=box, font={\tiny}] (41)  at (-0.438, -1.0) {$\mu_{1p}$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (42)  at (1.363, -1.0) {$\bigsqcup_i\prescript{\lambda}{i1}{w}_{1p}^{\mu}\sqcup\prescript{\lambda''}{1}{w}_{1p}^{\mu}$};
		\node [style=none] (43)  at (-1.138, -1.5) {};
		\node [style=none] (44)  at (-0.288, -1.5) {};
		\node [style=none] (45)  at (-0.738, 1.325) {...};
		\node [style=none] (46)  at (-0.712, -1.375) {...};
		\node [style=dot] (47)  at (1.863, 0.625) {};
		\node [style=box, font={\tiny}] (48)  at (1.863, 0.35) {$\lambda_1''$};
		\node [style=dot] (49)  at (1.863, -0.375) {};
		\node [style=box, font={\tiny}] (50)  at (1.863, -0.125) {$\mu_1'$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (51)  at (2.788, 0.35) {$\prescript{\lambda''}{1}{w}_{1}^{\mu'}$};
		\node [style=contraction] (60)  at (-0.988, 0.5) {};
		\node [style=dot] (61)  at (-1.363, 0.125) {};
		\node [style=box, font={\tiny}] (62)  at (-1.363, 0.375) {$\mu_1'$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (63)  at (-2.288, 0.375) {$\prescript{\lambda}{11}{w}_{1}^{\mu'}$};
		\node [style=contraction] (64)  at (-0.488, 0.5) {};
		\node [style=dot] (65)  at (-0.113, 0.125) {};
		\node [style=box, font={\tiny}] (66)  at (-0.113, 0.375) {$\mu_1'$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (67)  at (0.812, 0.375) {$\prescript{\lambda}{n1}{w}_{1}^{\mu'}$};
		\node [style=contraction] (68)  at (-0.988, -0.575) {};
		\node [style=dot] (69)  at (-1.363, -0.2) {};
		\node [style=box, font={\tiny}] (70)  at (-1.363, -0.475) {$\lambda_1''$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (71)  at (-2.288, -0.475) {$\prescript{\lambda''}{1}{w}_{11}^{\mu}$};
		\node [style=contraction] (72)  at (-0.438, -0.575) {};
		\node [style=dot] (73)  at (-0.062, -0.2) {};
		\node [style=box, font={\tiny}] (74)  at (-0.062, -0.475) {$\lambda_1''$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (75)  at (0.862, -0.475) {$\prescript{\lambda''}{1}{w}_{1p}^{\mu}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (25) to (29);
		\draw (29) to (68);
		\draw [style={arrows={->[]}}, draw=gray] (33) to (26);
		\draw [style={arrows={->[]}}, draw=gray] (36) to (30);
		\draw [style={arrows={->[]}}, draw=gray] (38) to (37);
		\draw (39.center) to (26);
		\draw (40.center) to (37);
		\draw [style={arrows={->[]}}, draw=gray] (42) to (41);
		\draw (43.center) to (30);
		\draw (44.center) to (41);
		\draw (47) to (48);
		\draw (50) to (49);
		\draw (50) to (48);
		\draw [style={arrows={->[]}}, draw=gray] (51) to (48);
		\draw (60) to (26);
		\draw (60) to (25);
		\draw (62) to (61);
		\draw (62) to (60);
		\draw [style={arrows={->[]}}, draw=gray] (63) to (62);
		\draw (64) to (37);
		\draw (64) to (25);
		\draw (66) to (65);
		\draw (66) to (64);
		\draw (66) to (64);
		\draw [style={arrows={->[]}}, draw=gray] (67) to (66);
		\draw (68) to (70);
		\draw (68) to (30);
		\draw (69) to (70);
		\draw [style={arrows={->[]}}, draw=gray] (71) to (70);
		\draw (72) to (74);
		\draw (72) to (41);
		\draw (72) to (29);
		\draw (73) to (74);
		\draw [style={arrows={->[]}}, draw=gray] (75) to (74);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-matrix-block-gen-compo-junction/NF-matrix-block-gen-compo-junction_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=contraction] (77)  at (-0.9, 0.25) {};
		\node [style=contraction] (79)  at (-0.9, -0.25) {};
		\node [style=box, font={\tiny}] (80)  at (-1.3, -0.5) {$\mu_{11}$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (82)  at (-2.65, -0.5) {$\bigsqcup_i\prescript{\lambda}{i1}{w}_{11}^{\mu}$};
		\node [style=none] (85)  at (-1.325, 1.5) {};
		\node [style=none] (86)  at (-0.45, 1.5) {};
		\node [style=box, font={\tiny}] (87)  at (-0.45, -0.5) {$\mu_{1p}$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (88)  at (0.95, -0.5) {$\bigsqcup_i\prescript{\lambda}{i1}{w}_{1p}^{\mu}$};
		\node [style=none] (89)  at (-1.3, -1.5) {};
		\node [style=none] (90)  at (-0.45, -1.5) {};
		\node [style=none] (91)  at (-0.9, 1.325) {...};
		\node [style=none] (92)  at (-0.875, -1.375) {...};
		\node [style=dot] (93)  at (1.95, 0.375) {};
		\node [style=box, font={\tiny}] (94)  at (1.95, 0.0) {$\lambda_1''\mu_1'$};
		\node [style=dot] (95)  at (1.95, -0.375) {};
		\node [style=box-no-outline, font={\tiny}, text=gray] (97)  at (3.125, 0.0) {$\prescript{\lambda''}{1}{w}_{1}^{\mu'}$};
		\node [style=contraction] (98)  at (-1.325, 1.25) {};
		\node [style=dot] (99)  at (-1.95, 0.875) {};
		\node [style=box, font={\tiny}] (100)  at (-1.95, 1.125) {$\lambda_{11}\mu_1'$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (101)  at (-3.125, 1.125) {$\prescript{\lambda}{11}{w}_{1}^{\mu'}$};
		\node [style=contraction] (102)  at (-0.45, 1.25) {};
		\node [style=dot] (103)  at (0.175, 0.875) {};
		\node [style=box, font={\tiny}] (104)  at (0.175, 1.125) {$\lambda_{p1}\mu_1'$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (105)  at (1.35, 1.125) {$\prescript{\lambda}{n1}{w}_{1}^{\mu'}$};
		\node [style=box, font={\tiny}] (114)  at (-1.325, 0.5) {$\lambda_{11}$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (115)  at (-2.65, 0.5) {$\bigsqcup_i\prescript{\lambda}{11}{w}_{1i}^{\mu}$};
		\node [style=box, font={\tiny}] (116)  at (-0.45, 0.5) {$\lambda_{n1}$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (117)  at (0.85, 0.5) {$\bigsqcup_i\prescript{\lambda}{n1}{w}_{1i}^{\mu}$};
		\node [style=contraction] (118)  at (-1.3, -1.25) {};
		\node [style=dot] (119)  at (-1.925, -0.875) {};
		\node [style=box, font={\tiny}] (120)  at (-1.925, -1.15) {$\lambda_1''\mu_{11}$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (121)  at (-3.1, -1.15) {$\prescript{\lambda''}{1}{w}_{11}^{\mu}$};
		\node [style=contraction] (122)  at (-0.45, -1.25) {};
		\node [style=dot] (123)  at (0.175, -0.875) {};
		\node [style=box, font={\tiny}] (124)  at (0.175, -1.15) {$\lambda_1''\mu_{1p}$};
		\node [style=box-no-outline, font={\tiny}, text=gray] (125)  at (1.35, -1.15) {$\prescript{\lambda''}{1}{w}_{1p}^{\mu}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (77) to (79);
		\draw (79) to (87);
		\draw (80) to (79);
		\draw [style={arrows={->[]}}, draw=gray] (82) to (80);
		\draw (86.center) to (102);
		\draw [style={arrows={->[]}}, draw=gray] (88) to (87);
		\draw (89.center) to (118);
		\draw (90.center) to (122);
		\draw (93) to (94);
		\draw (95) to (93);
		\draw [style={arrows={->[]}}, draw=gray] (97) to (94);
		\draw (98) to (85.center);
		\draw (100) to (99);
		\draw (100) to (98);
		\draw [style={arrows={->[]}}, draw=gray] (101) to (100);
		\draw (104) to (103);
		\draw (104) to (102);
		\draw (104) to (102);
		\draw [style={arrows={->[]}}, draw=gray] (105) to (104);
		\draw (114) to (77);
		\draw (114) to (98);
		\draw [style={arrows={->[]}}, draw=gray] (115) to (114);
		\draw (116) to (102);
		\draw (116) to (77);
		\draw [style={arrows={->[]}}, draw=gray] (117) to (116);
		\draw (118) to (120);
		\draw (118) to (80);
		\draw (119) to (120);
		\draw [style={arrows={->[]}}, draw=gray] (121) to (120);
		\draw (122) to (124);
		\draw (122) to (87);
		\draw (123) to (124);
		\draw [style={arrows={->[]}}, draw=gray] (125) to (124);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-swap-boxempty/NF-swap-boxempty_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.25, 0.15) {};
		\node [style=none] (1)  at (0.25, 0.15) {};
		\node [style=none] (2)  at (0.25, -0.35) {};
		\node [style=none] (3)  at (-0.25, -0.35) {};
		\node [style=none, font={\tiny}] (4)  at (-0.25, 0.35) {$A$};
		\node [style=none, font={\tiny}] (5)  at (0.25, 0.35) {$ B$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (0.center) to (2.center);
		\draw [in=90, out=-90] (1.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-swap-boxempty/NF-swap-boxempty_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (159)  at (-0.25, -0.5) {};
		\node [style=none] (160)  at (0.25, -0.5) {};
		\node [style=none] (161)  at (0.25, -1.0) {};
		\node [style=none] (162)  at (-0.25, -1.0) {};
		\node [style=none] (163)  at (-0.75, 0.75) {};
		\node [style=none] (164)  at (0.75, 0.75) {};
		\node [style=none] (165)  at (0.0, 0.5) {$\iso_{A\boxempty  B}$};
		\node [style=none] (166)  at (-0.75, 0.25) {};
		\node [style=none] (167)  at (0.75, 0.25) {};
		\node [style=none] (168)  at (-0.25, 1.0) {};
		\node [style=none] (169)  at (-0.25, 0.75) {};
		\node [style=none] (175)  at (0.225, 1.0) {};
		\node [style=none] (176)  at (0.225, 0.75) {};
		\node [style=none] (177)  at (-0.75, -0.5) {};
		\node [style=none] (178)  at (0.75, -0.5) {};
		\node [style=none] (179)  at (0.0, -0.25) {$\iso_{A\boxempty  B}^{\inv}$};
		\node [style=none] (180)  at (-0.75, 0.0) {};
		\node [style=none] (181)  at (0.75, 0.0) {};
		\node [style=none] (184)  at (-0.5, 0.0) {};
		\node [style=none] (185)  at (-0.5, 0.25) {};
		\node [style=none] (186)  at (0.5, 0.0) {};
		\node [style=none] (187)  at (0.5, 0.25) {};
		\node [style=none] (188)  at (0.0, 0.125) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (159.center) to (161.center);
		\draw [in=90, out=-90] (160.center) to (162.center);
		\draw (163.center) to (164.center);
		\draw (166.center) to (163.center);
		\draw (167.center) to (164.center);
		\draw (167.center) to (166.center);
		\draw (169.center) to (168.center);
		\draw (176.center) to (175.center);
		\draw (177.center) to (178.center);
		\draw (180.center) to (177.center);
		\draw (181.center) to (178.center);
		\draw (181.center) to (180.center);
		\draw (185.center) to (184.center);
		\draw (187.center) to (186.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-swap-boxempty/NF-swap-boxempty_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (8)  at (0.625, -0.65) {};
		\node [style=none] (9)  at (0.625, -1.0) {};
		\node [style=none, font={\tiny}] (10)  at (-0.375, -0.825) {$\iso_A^{\inv}$};
		\node [style=none] (11)  at (0.125, -1.0) {};
		\node [style=none] (12)  at (0.125, -0.65) {};
		\node [style=none] (13)  at (0.375, -1.0) {};
		\node [style=none] (14)  at (0.55, -0.65) {};
		\node [style=none] (15)  at (0.2, -0.65) {};
		\node [style=none] (16)  at (0.625, 1.4) {};
		\node [style=none] (17)  at (0.625, 1.1) {};
		\node [style=none, font={\tiny}] (18)  at (-0.375, 1.25) {$\iso_A$};
		\node [style=none] (19)  at (0.125, 1.1) {};
		\node [style=none] (20)  at (0.125, 1.4) {};
		\node [style=none] (21)  at (0.55, 1.1) {};
		\node [style=none] (22)  at (0.2, 1.1) {};
		\node [style=none] (23)  at (0.375, 1.4) {};
		\node [style=none] (24)  at (0.375, 1.65) {};
		\node [style=none] (25)  at (-0.125, -0.65) {};
		\node [style=none] (26)  at (-0.125, -1.0) {};
		\node [style=none, font={\tiny}] (27)  at (0.375, -0.825) {$\iso_ B^{\inv}$};
		\node [style=none] (28)  at (-0.625, -1.0) {};
		\node [style=none] (29)  at (-0.625, -0.65) {};
		\node [style=none] (30)  at (-0.375, -1.0) {};
		\node [style=none] (31)  at (-0.2, -0.65) {};
		\node [style=none] (32)  at (-0.55, -0.65) {};
		\node [style=none] (33)  at (-0.125, 1.4) {};
		\node [style=none] (34)  at (-0.125, 1.1) {};
		\node [style=none, font={\tiny}] (35)  at (0.375, 1.25) {$\iso_ B$};
		\node [style=none] (36)  at (-0.625, 1.1) {};
		\node [style=none] (37)  at (-0.625, 1.4) {};
		\node [style=none] (38)  at (-0.2, 1.1) {};
		\node [style=none] (39)  at (-0.55, 1.1) {};
		\node [style=none] (40)  at (-0.375, 1.4) {};
		\node [style=none] (41)  at (-0.375, 1.65) {};
		\node [style=none] (42)  at (0.0, 0.225) {...};
		\node [style=none] (43)  at (0.375, 0.975) {...};
		\node [style=small-contraction] (44)  at (0.2, 0.85) {};
		\node [style=small-contraction] (45)  at (-0.2, 0.85) {};
		\node [style=small-contraction] (46)  at (0.55, 0.85) {};
		\node [style=small-contraction] (47)  at (-0.55, 0.85) {};
		\node [style=dot] (48)  at (0.2, 0.35) {};
		\node [style=dot] (49)  at (-0.2, 0.35) {};
		\node [style=dot] (50)  at (0.55, 0.35) {};
		\node [style=dot] (51)  at (-0.55, 0.35) {};
		\node [style=none] (52)  at (-0.375, 0.975) {...};
		\node [style=none] (53)  at (0.375, 0.225) {...};
		\node [style=none] (54)  at (-0.375, 0.225) {...};
		\node [style=none] (55)  at (0.375, -0.525) {...};
		\node [style=small-contraction] (56)  at (0.2, -0.4) {};
		\node [style=small-contraction] (57)  at (-0.2, -0.4) {};
		\node [style=small-contraction] (58)  at (0.55, -0.4) {};
		\node [style=small-contraction] (59)  at (-0.55, -0.4) {};
		\node [style=dot] (60)  at (0.2, 0.1) {};
		\node [style=dot] (61)  at (-0.2, 0.1) {};
		\node [style=dot] (62)  at (0.55, 0.1) {};
		\node [style=dot] (63)  at (-0.55, 0.1) {};
		\node [style=none] (64)  at (-0.375, -0.525) {...};
		\node [style=none] (65)  at (0.375, -1.65) {};
		\node [style=none] (66)  at (-0.375, -1.65) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8.center) to (12.center);
		\draw (9.center) to (8.center);
		\draw (11.center) to (9.center);
		\draw (12.center) to (11.center);
		\draw (16.center) to (20.center);
		\draw (17.center) to (16.center);
		\draw (19.center) to (17.center);
		\draw (20.center) to (19.center);
		\draw (24.center) to (23.center);
		\draw (25.center) to (29.center);
		\draw (26.center) to (25.center);
		\draw (28.center) to (26.center);
		\draw (29.center) to (28.center);
		\draw (33.center) to (37.center);
		\draw (34.center) to (33.center);
		\draw (36.center) to (34.center);
		\draw (37.center) to (36.center);
		\draw (41.center) to (40.center);
		\draw (44) to (22.center);
		\draw (44) to (51);
		\draw [bend left=15] (44) to (56);
		\draw (45) to (38.center);
		\draw (45) to (50);
		\draw [bend right=15, looseness=1.25] (45) to (57);
		\draw (46) to (21.center);
		\draw (46) to (50);
		\draw (46) to (49);
		\draw (47) to (39.center);
		\draw [bend right] (47) to (59);
		\draw (48) to (45);
		\draw (48) to (44);
		\draw (49) to (47);
		\draw (49) to (61);
		\draw (50) to (62);
		\draw (51) to (47);
		\draw (56) to (63);
		\draw (56) to (15.center);
		\draw (57) to (62);
		\draw (57) to (31.center);
		\draw (58) to (62);
		\draw (58) to (61);
		\draw (58) to (14.center);
		\draw [bend right] (58) to (46);
		\draw (59) to (32.center);
		\draw (60) to (57);
		\draw (60) to (56);
		\draw (60) to (48);
		\draw (61) to (59);
		\draw (63) to (59);
		\draw (63) to (51);
		\draw [in=-90, out=90] (65.center) to (30.center);
		\draw [in=-90, out=90] (66.center) to (13.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-swap-boxempty/NF-swap-boxempty_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (190)  at (-0.125, -0.9) {};
		\node [style=none] (191)  at (-0.125, -1.25) {};
		\node [style=none, font={\tiny}] (192)  at (0.375, -1.075) {$\iso_A^{\inv}$};
		\node [style=none] (193)  at (-0.625, -1.25) {};
		\node [style=none] (194)  at (-0.625, -0.9) {};
		\node [style=none] (195)  at (-0.375, -1.25) {};
		\node [style=none] (196)  at (-0.2, -0.9) {};
		\node [style=none] (197)  at (-0.55, -0.9) {};
		\node [style=none] (198)  at (0.625, 1.15) {};
		\node [style=none] (199)  at (0.625, 0.85) {};
		\node [style=none, font={\tiny}] (200)  at (-0.375, 1.0) {$\iso_A$};
		\node [style=none] (201)  at (0.125, 0.85) {};
		\node [style=none] (202)  at (0.125, 1.15) {};
		\node [style=none] (203)  at (0.55, 0.85) {};
		\node [style=none] (204)  at (0.2, 0.85) {};
		\node [style=none] (205)  at (0.375, 1.15) {};
		\node [style=none] (206)  at (0.375, 1.4) {};
		\node [style=none] (207)  at (0.625, -0.9) {};
		\node [style=none] (208)  at (0.625, -1.25) {};
		\node [style=none, font={\tiny}] (209)  at (-0.375, -1.075) {$\iso_ B^{\inv}$};
		\node [style=none] (210)  at (0.125, -1.25) {};
		\node [style=none] (211)  at (0.125, -0.9) {};
		\node [style=none] (212)  at (0.375, -1.25) {};
		\node [style=none] (213)  at (0.55, -0.9) {};
		\node [style=none] (214)  at (0.2, -0.9) {};
		\node [style=none] (215)  at (-0.125, 1.15) {};
		\node [style=none] (216)  at (-0.125, 0.85) {};
		\node [style=none, font={\tiny}] (217)  at (0.375, 1.0) {$\iso_ B$};
		\node [style=none] (218)  at (-0.625, 0.85) {};
		\node [style=none] (219)  at (-0.625, 1.15) {};
		\node [style=none] (220)  at (-0.2, 0.85) {};
		\node [style=none] (221)  at (-0.55, 0.85) {};
		\node [style=none] (222)  at (-0.375, 1.15) {};
		\node [style=none] (223)  at (-0.375, 1.4) {};
		\node [style=none] (224)  at (0.0, -0.025) {...};
		\node [style=none] (225)  at (0.375, 0.725) {...};
		\node [style=small-contraction] (226)  at (0.2, 0.6) {};
		\node [style=small-contraction] (227)  at (-0.2, 0.6) {};
		\node [style=small-contraction] (228)  at (0.55, 0.6) {};
		\node [style=small-contraction] (229)  at (-0.55, 0.6) {};
		\node [style=dot] (230)  at (0.2, 0.1) {};
		\node [style=dot] (231)  at (-0.2, 0.1) {};
		\node [style=dot] (232)  at (0.55, 0.1) {};
		\node [style=dot] (233)  at (-0.55, 0.1) {};
		\node [style=none] (234)  at (-0.375, 0.725) {...};
		\node [style=none] (235)  at (0.375, -0.025) {...};
		\node [style=none] (236)  at (-0.375, -0.025) {...};
		\node [style=none] (237)  at (-0.375, -0.775) {...};
		\node [style=small-contraction] (238)  at (-0.55, -0.65) {};
		\node [style=small-contraction] (239)  at (0.55, -0.65) {};
		\node [style=small-contraction] (240)  at (-0.2, -0.65) {};
		\node [style=small-contraction] (241)  at (0.2, -0.65) {};
		\node [style=dot] (242)  at (0.2, -0.15) {};
		\node [style=dot] (243)  at (-0.2, -0.15) {};
		\node [style=dot] (244)  at (0.55, -0.15) {};
		\node [style=dot] (245)  at (-0.55, -0.15) {};
		\node [style=none] (246)  at (0.375, -0.775) {...};
		\node [style=none] (247)  at (0.375, -1.4) {};
		\node [style=none] (248)  at (-0.375, -1.4) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (190.center) to (194.center);
		\draw (191.center) to (190.center);
		\draw (193.center) to (191.center);
		\draw (194.center) to (193.center);
		\draw (198.center) to (202.center);
		\draw (199.center) to (198.center);
		\draw (201.center) to (199.center);
		\draw (202.center) to (201.center);
		\draw (206.center) to (205.center);
		\draw (207.center) to (211.center);
		\draw (208.center) to (207.center);
		\draw (210.center) to (208.center);
		\draw (211.center) to (210.center);
		\draw (215.center) to (219.center);
		\draw (216.center) to (215.center);
		\draw (218.center) to (216.center);
		\draw (219.center) to (218.center);
		\draw (223.center) to (222.center);
		\draw (226) to (204.center);
		\draw (226) to (233);
		\draw [bend left=15] (226) to (238);
		\draw (227) to (220.center);
		\draw (227) to (232);
		\draw [bend right=15, looseness=1.25] (227) to (239);
		\draw (228) to (203.center);
		\draw (228) to (232);
		\draw (228) to (231);
		\draw (229) to (221.center);
		\draw [bend right] (229) to (241);
		\draw (230) to (227);
		\draw (230) to (226);
		\draw (231) to (229);
		\draw (231) to (243);
		\draw (232) to (244);
		\draw (233) to (229);
		\draw (238) to (245);
		\draw (238) to (197.center);
		\draw (239) to (244);
		\draw (239) to (213.center);
		\draw (240) to (244);
		\draw (240) to (243);
		\draw (240) to (196.center);
		\draw [bend right] (240) to (228);
		\draw (241) to (214.center);
		\draw (242) to (239);
		\draw (242) to (238);
		\draw (242) to (230);
		\draw (243) to (241);
		\draw (245) to (241);
		\draw (245) to (233);
		\draw [in=-90, out=90] (247.center) to (212.center);
		\draw [in=-90, out=90] (248.center) to (195.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-swap-boxempty/NF-swap-boxempty_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (250)  at (-0.25, -1.0) {};
		\node [style=none] (251)  at (0.25, -1.0) {};
		\node [style=none] (252)  at (-0.25, -1.25) {};
		\node [style=none] (253)  at (0.25, -1.25) {};
		\node [style=none] (254)  at (-0.75, 1.0) {};
		\node [style=none] (255)  at (0.75, 1.0) {};
		\node [style=none] (256)  at (0.0, 0.75) {$\iso_{A\boxempty  B}$};
		\node [style=none] (257)  at (-0.75, 0.5) {};
		\node [style=none] (258)  at (0.75, 0.5) {};
		\node [style=none] (259)  at (-0.25, 1.25) {};
		\node [style=none] (260)  at (-0.25, 1.0) {};
		\node [style=none] (261)  at (0.225, 1.25) {};
		\node [style=none] (262)  at (0.225, 1.0) {};
		\node [style=none] (263)  at (-0.75, -1.0) {};
		\node [style=none] (264)  at (0.75, -1.0) {};
		\node [style=none] (265)  at (0.0, -0.75) {$\iso_{ B\boxempty A}^{\inv}$};
		\node [style=none] (266)  at (-0.75, -0.5) {};
		\node [style=none] (267)  at (0.75, -0.5) {};
		\node [style=none] (268)  at (-0.5, -0.5) {};
		\node [style=none] (269)  at (-0.5, -0.25) {};
		\node [style=none] (270)  at (0.5, -0.5) {};
		\node [style=none] (271)  at (0.5, -0.25) {};
		\node [style=none] (272)  at (0.0, 0.375) {...};
		\node [style=none] (275)  at (-0.75, -0.25) {};
		\node [style=none] (276)  at (0.75, -0.25) {};
		\node [style=none] (277)  at (0.0, 0.0) {$\sigma$};
		\node [style=none] (278)  at (-0.75, 0.25) {};
		\node [style=none] (279)  at (0.75, 0.25) {};
		\node [style=none] (280)  at (-0.5, 0.25) {};
		\node [style=none] (281)  at (-0.5, 0.5) {};
		\node [style=none] (282)  at (0.5, 0.25) {};
		\node [style=none] (283)  at (0.5, 0.5) {};
		\node [style=none] (284)  at (0.0, -0.375) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (250.center) to (252.center);
		\draw [in=90, out=-90] (251.center) to (253.center);
		\draw (254.center) to (255.center);
		\draw (257.center) to (254.center);
		\draw (258.center) to (255.center);
		\draw (258.center) to (257.center);
		\draw (260.center) to (259.center);
		\draw (262.center) to (261.center);
		\draw (263.center) to (264.center);
		\draw (266.center) to (263.center);
		\draw (267.center) to (264.center);
		\draw (267.center) to (266.center);
		\draw (269.center) to (268.center);
		\draw (271.center) to (270.center);
		\draw (275.center) to (276.center);
		\draw (278.center) to (275.center);
		\draw (279.center) to (276.center);
		\draw (279.center) to (278.center);
		\draw (281.center) to (280.center);
		\draw (283.center) to (282.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/cupcap-from-equational-theory/cupcap-from-equational-theory_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, font={\tiny}, text=gray] (0)  at (0.0, 0.287) {$w$};
		\node [style=none] (1)  at (-0.25, -0.137) {};
		\node [style=none] (2)  at (0.25, -0.137) {};
		\node [style=none, font={\tiny}] (3)  at (-0.25, -0.287) {$\one$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=90, looseness=2.00] (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/cupcap-from-equational-theory/cupcap-from-equational-theory_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, font={\tiny}, text=gray] (5)  at (-0.375, -0.288) {$w$};
		\node [style=none] (6)  at (-0.125, -0.463) {};
		\node [style=none] (7)  at (0.375, -0.463) {};
		\node [style=tensor] (9)  at (-0.125, -0.213) {};
		\node [style=tensor] (10)  at (-0.125, 0.137) {};
		\node [style=none] (11)  at (0.375, 0.287) {};
		\node [style=none, font={\tiny}, text=gray] (12)  at (-0.125, 0.463) {$w$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9) to (6.center);
		\draw [in=90, out=90, looseness=1.75] (10) to (11.center);
		\draw (11.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/cupcap-from-equational-theory/cupcap-from-equational-theory_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, font={\tiny}, text=gray] (30)  at (-0.462, -0.2) {$w$};
		\node [style=none] (31)  at (-0.212, -0.375) {};
		\node [style=none] (32)  at (0.288, -0.375) {};
		\node [style=tensor] (33)  at (-0.212, -0.125) {};
		\node [style=tensor] (34)  at (-0.212, 0.375) {};
		\node [style=none] (35)  at (0.038, 0.225) {};
		\node [style=none, font={\tiny}, text=gray] (36)  at (0.462, 0.3) {$w$};
		\node [style=none] (38)  at (0.288, 0.225) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (33) to (31.center);
		\draw [in=-90, out=-75, looseness=2.25] (34) to (35.center);
		\draw (38.center) to (32.center);
		\draw [in=90, out=90, looseness=1.50] (38.center) to (35.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/cupcap-from-equational-theory/cupcap-from-equational-theory_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, font={\tiny}, text=gray] (14)  at (-0.5, -0.325) {$w$};
		\node [style=none] (15)  at (-0.25, -0.5) {};
		\node [style=tensor] (16)  at (-0.25, 0.5) {};
		\node [style=none, font={\tiny}, text=gray] (17)  at (0.5, -0.325) {$w$};
		\node [style=none] (18)  at (0.25, -0.5) {};
		\node [style=tensor] (19)  at (0.25, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (16) to (15.center);
		\draw (19) to (18.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/cupcap-from-equational-theory/cupcap-from-equational-theory_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=tensor] (21)  at (-0.275, 0.5) {};
		\node [style=tensor] (22)  at (0.225, 0.5) {};
		\node [style=tensor] (23)  at (-0.025, 0.175) {};
		\node [style=tensor] (24)  at (-0.025, -0.175) {};
		\node [style=none] (25)  at (-0.275, -0.5) {};
		\node [style=none] (26)  at (0.225, -0.5) {};
		\node [style=none, font={\tiny}, text=gray] (29)  at (0.275, 0.1) {$w$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=150] (23) to (21);
		\draw [in=-90, out=30] (23) to (22);
		\draw (23) to (24);
		\draw [in=90, out=-150] (24) to (25.center);
		\draw [in=90, out=-30] (24) to (26.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/cupcap/one.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (3) at (0.5, 0) {$:=$};
		\node [style=none] (31) at (-0.5, -0.125) {};
		\node [style=none] (32) at (0, -0.125) {};
		\node [style=none] (33) at (-0.25, 0.125) {};
		\node [style=none, font={\scriptsize}] (35) at (-0.5, -0.25) {$\one$};
		\node [style=tensor] (36) at (0.875, 0.5) {};
		\node [style=tensor] (37) at (1.225, 0.5) {};
		\node [style=tensor] (38) at (1.05, 0.25) {};
		\node [style=tensor] (39) at (1.05, 0) {};
		\node [style=none] (40) at (0.85, -0.25) {};
		\node [style=none] (41) at (1.25, -0.25) {};
		\node [style=none, font={\scriptsize}] (42) at (0.75, -0.25) {$\one$};
		\node [style=none, font={\scriptsize}] (43) at (1.35, -0.25) {$\one$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=90, looseness=1.75] (31.center) to (32.center);
		\draw [in=-90, out=150] (38) to (36);
		\draw [in=-90, out=30] (38) to (37);
		\draw (38) to (39);
		\draw [in=90, out=-150] (39) to (40.center);
		\draw [in=90, out=-30] (39) to (41.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/cupcap/plus.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (3) at (0.5, 0) {$:=$};
		\node [style=none] (8) at (1.25, -0.325) {};
		\node [style=none] (9) at (1.75, -0.325) {};
		\node [style=none] (11) at (1.25, -0.325) {};
		\node [style=none, font={\scriptsize}] (12) at (1, 0.5) {$A$};
		\node [style=plus] (14) at (1.25, 0) {};
		\node [style=plus] (15) at (1.75, 0) {};
		\node [style=none] (31) at (-0.5, -0.125) {};
		\node [style=none] (32) at (0, -0.125) {};
		\node [style=none] (33) at (-0.25, 0.125) {};
		\node [style=none, font={\scriptsize}] (34) at (2, 0.5) {$B$};
		\node [style=none, font={\scriptsize}] (35) at (-0.5, -0.25) {$A{\oplus}B$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (14) to (11.center);
		\draw (15) to (9.center);
		\draw [bend left=90, looseness=1.75] (31.center) to (32.center);
		\draw [in=45, out=60, looseness=2.50] (14) to (15);
		\draw [in=120, out=135, looseness=2.50] (14) to (15);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/cupcap/tens.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {$:=$};
		\node [style=none] (1) at (-0.25, -0.325) {};
		\node [style=none] (2) at (0.25, -0.325) {};
		\node [style=none] (3) at (-0.25, -0.325) {};
		\node [style=none, font={\scriptsize}] (4) at (-0.5, 0.5) {$A$};
		\node [style=tensor] (5) at (-0.25, 0) {};
		\node [style=tensor] (6) at (0.25, 0) {};
		\node [style=none] (7) at (-2, -0.125) {};
		\node [style=none] (8) at (-1.5, -0.125) {};
		\node [style=none] (9) at (-1.75, 0.125) {};
		\node [style=none, font={\scriptsize}] (10) at (0.5, 0.5) {$B$};
		\node [style=none, font={\scriptsize}] (11) at (-2, -0.25) {$A{\tensor}B$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5) to (3.center);
		\draw (6) to (2.center);
		\draw [bend left=90, looseness=1.75] (7.center) to (8.center);
		\draw [in=45, out=60, looseness=2.50] (5) to (6);
		\draw [in=120, out=135, looseness=2.50] (5) to (6);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/cupcap/unit.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, font={\scriptsize}] (4) at (-1.125, 0) {$\one$};
		\node [style=none] (5) at (-0.25, 0) {};
		\node [style=none] (6) at (-0.25, 0) {$:=$};
		\node [style=none] (13) at (-1, -0.125) {};
		\node [style=none] (14) at (-0.5, -0.125) {};
		\node [style=none] (15) at (-0.75, 0.125) {};
		\node [style=tensor] (16) at (0.2, 0.5) {};
		\node [style=tensor] (17) at (0.55, 0.5) {};
		\node [style=tensor] (18) at (0.375, 0.25) {};
		\node [style=tensor] (19) at (0.375, 0) {};
		\node [style=none] (20) at (0.175, -0.25) {};
		\node [style=none] (21) at (0.575, -0.25) {};
		\node [style=none, font={\scriptsize}] (22) at (0.075, -0.25) {$\one$};
		\node [style=none, font={\scriptsize}] (23) at (0.675, -0.25) {$\one$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=90, looseness=1.75] (13.center) to (14.center);
		\draw [in=-90, out=150] (18) to (16);
		\draw [in=-90, out=30] (18) to (17);
		\draw (18) to (19);
		\draw [in=90, out=-150] (19) to (20.center);
		\draw [in=90, out=-30] (19) to (21.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/dangling-scalar-through-unitor/dangling-scalar-through-unitor_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.075, -0.625) {};
		\node [style=dot] (1)  at (-0.175, 0.225) {};
		\node [style=small-contraction] (2)  at (0.075, -0.05) {};
		\node [style=dot] (3)  at (0.425, -0.625) {};
		\node [style=none] (5)  at (-0.175, 0.625) {};
		\node [style=none] (6)  at (-0.425, -0.625) {};
		\node [style=box, font={\tiny}] (38)  at (0.325, -0.325) {$\lambda$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (2);
		\draw (1) to (6.center);
		\draw (2) to (0.center);
		\draw (2) to (38);
		\draw (5.center) to (1);
		\draw (38) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/dangling-scalar-through-unitor/dangling-scalar-through-unitor_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (8)  at (0.2, -0.625) {};
		\node [style=dot] (9)  at (-0.05, 0.225) {};
		\node [style=none] (13)  at (0.2, 0.625) {};
		\node [style=none] (14)  at (-0.55, -0.625) {};
		\node [style=small-contraction] (39)  at (0.2, -0.05) {};
		\node [style=dot] (40)  at (0.55, -0.625) {};
		\node [style=box, font={\tiny}] (41)  at (0.45, -0.325) {$\lambda$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=135, looseness=2.25] (9) to (14.center);
		\draw (9) to (39);
		\draw (13.center) to (9);
		\draw (39) to (41);
		\draw (39) to (8.center);
		\draw (41) to (40);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/dangling-scalar-through-unitor/dangling-scalar-through-unitor_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (16)  at (-0.062, -0.713) {};
		\node [style=dot] (19)  at (0.562, -0.787) {};
		\node [style=box, font={\tiny}] (20)  at (0.562, -0.463) {$\lambda$};
		\node [style=none] (21)  at (0.312, 0.787) {};
		\node [style=none] (22)  at (-0.562, -0.713) {};
		\node [style=small-contraction] (23)  at (-0.188, 0.112) {};
		\node [style=dot] (24)  at (-0.062, -0.363) {};
		\node [style=dot] (25)  at (0.562, -0.113) {};
		\node [style=small-contraction] (26)  at (0.312, 0.362) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (19) to (25);
		\draw (21.center) to (26);
		\draw [in=90, out=135, looseness=1.50] (23) to (22.center);
		\draw (23) to (24);
		\draw (23) to (25);
		\draw (24) to (16.center);
		\draw (26) to (24);
		\draw (26) to (25);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/dangling-scalar-through-unitor/dangling-scalar-through-unitor_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (28)  at (0.25, -0.75) {};
		\node [style=none] (31)  at (0.125, 0.75) {};
		\node [style=none] (32)  at (-0.25, -0.75) {};
		\node [style=small-contraction] (33)  at (-0.25, -0.425) {};
		\node [style=dot] (34)  at (0.25, -0.15) {};
		\node [style=small-contraction] (36)  at (0.125, 0.325) {};
		\node [style=box, font={\tiny}] (37)  at (-0.25, 0.0) {$\lambda$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (31.center) to (36);
		\draw (33) to (32.center);
		\draw (33) to (34);
		\draw (34) to (28.center);
		\draw (36) to (34);
		\draw (37) to (33);
		\draw (37) to (36);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/eq/c-loop-merge-left.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 1) {};
		\node [style=none] (1) at (0, -1) {};
		\node [style=none] (2) at (0.45, 0) {$\sqcup^n w_i$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/eq/c-scal-sum-left.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.25) {};
		\node [style=box] (2) at (0, 0) {$s + s'$};
		\node [style=none] (3) at (0.375, 0.375) {$(c_i)_{i\in I}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (1.center);
		\draw (2) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/eq/id-w.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.5) {};
		\node [style=none] (1) at (0, -0.5) {};
		\node [style=none] (2) at (0.25, 0) {$w$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/eq/id.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/eq/plus-cut-left.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.25) {};
		\node [style=none] (2) at (0.65, 0) {$(c_i)_{i\in I}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/eq/tens-cut2-left.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.25) {};
		\node [style=none] (2) at (0.25, 0) {$w$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/eq/tens-in.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=tensor] (0) at (0, 0.25) {};
		\node [style=tensor] (1) at (0, -0.25) {};
		\node [style=none] (2) at (0.25, 0) {$w$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/eq/tens-out-left.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/eq/zero-destroyer-left.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.25) {};
		\node [style=box] (2) at (0, 0) {$0$};
		\node [style=none] (3) at (0.25, 0.25) {$\emptyset$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2);
		\draw (2) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/eq/zero-destroyer.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.25) {};
		\node [style=box] (2) at (0, 0) {$0$};
		\node [style=none] (3) at (0.25, 0.25) {$w$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2);
		\draw (2) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/explicit/contraction_null.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [contraction] (0) at (0, 0) {};
		\node [style=none] (3) at (0, -0.375) {};
		\node [style=none, font={\scriptsize}] (6) at (0, -0.5) {$A: \varnothing$};
		\node [style=none] (8) at (0, 0.75) {World set: $\{\star\}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/explicit/id-can.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.25) {};
		\node [style=none, font={\scriptsize}] (2) at (0.225, 0) {$\{a\}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/explicit/id-w.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.125, 0.25) {};
		\node [style=none] (1) at (0.125, -0.25) {};
		\node [style=none, font={\scriptsize}] (2) at (0.25, 0) {$w$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/explicit/tensor-unit-w.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [tensor] (0) at (0.125, 0) {};
		\node [style=none] (3) at (0.125, -0.375) {};
		\node [style=none, font={\scriptsize}] (6) at (0.4, -0.425) {$w$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/explicit/tensor-unit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [tensor] (0) at (0, 0) {};
		\node [style=none] (3) at (0, -0.375) {};
		\node [style=none, font={\scriptsize}] (6) at (0, -0.475) {$\one:\{a\}$};
		\node [style=none] (7) at (0, 0.75) {World set: $\{a,\star\}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/id-nw.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.125, 0.25) {};
		\node [style=none] (1) at (0.125, -0.25) {};
		\node [style=none, font={\scriptsize}, color=gray] (2) at (0, 0) {$e_0$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/iso-boxempty-associativity/iso-boxempty-associativity_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-1.0, 0.25) {};
		\node [style=none] (1)  at (1.0, 0.25) {};
		\node [style=none] (2)  at (0.0, 0.0) {$\iso_{\mathcal A\boxempty (\mathcal B\boxempty \mathcal C)}$};
		\node [style=none] (3)  at (-1.0, -0.25) {};
		\node [style=none] (4)  at (1.0, -0.25) {};
		\node [style=none] (5)  at (-0.5, 0.5) {};
		\node [style=none] (6)  at (-0.5, 0.25) {};
		\node [style=none] (7)  at (-0.75, -0.25) {};
		\node [style=none] (8)  at (-0.75, -0.5) {};
		\node [style=none] (9)  at (0.75, -0.25) {};
		\node [style=none] (10)  at (0.75, -0.5) {};
		\node [style=none] (11)  at (0.0, -0.375) {...};
		\node [style=none] (35)  at (0.475, 0.5) {};
		\node [style=none] (36)  at (0.475, 0.25) {};
		\node [style=none] (151)  at (0.025, 0.5) {};
		\node [style=none] (152)  at (0.025, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (3.center) to (0.center);
		\draw (4.center) to (1.center);
		\draw (4.center) to (3.center);
		\draw (6.center) to (5.center);
		\draw (8.center) to (7.center);
		\draw (10.center) to (9.center);
		\draw (36.center) to (35.center);
		\draw (152.center) to (151.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/iso-boxempty-associativity/iso-boxempty-associativity_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (13)  at (-1.55, 0.787) {};
		\node [style=none] (14)  at (-0.65, 0.787) {};
		\node [style=none] (15)  at (-1.1, 0.537) {$\iso_{\mathcal A}$};
		\node [style=none] (16)  at (-1.55, 0.287) {};
		\node [style=none] (17)  at (-0.65, 0.287) {};
		\node [style=none] (18)  at (-1.1, 0.787) {};
		\node [style=none] (19)  at (-1.425, 0.287) {};
		\node [style=small-contraction] (20)  at (-1.425, 0.038) {};
		\node [style=none] (21)  at (-0.775, 0.287) {};
		\node [style=small-contraction] (22)  at (-0.775, 0.038) {};
		\node [style=none] (23)  at (-1.1, 0.163) {...};
		\node [style=none] (24)  at (0.025, 0.787) {};
		\node [style=none] (25)  at (-0.4, 0.787) {};
		\node [style=none] (26)  at (1.0, 0.787) {};
		\node [style=none] (27)  at (0.3, 0.537) {$\iso_{\mathcal B\boxempty \mathcal C}$};
		\node [style=none] (28)  at (-0.4, 0.287) {};
		\node [style=none] (29)  at (1.0, 0.287) {};
		\node [style=none] (30)  at (-0.275, 0.287) {};
		\node [style=small-contraction] (31)  at (-0.275, 0.038) {};
		\node [style=none] (32)  at (0.875, 0.287) {};
		\node [style=small-contraction] (33)  at (0.875, 0.038) {};
		\node [style=none] (34)  at (0.3, 0.163) {...};
		\node [style=none] (37)  at (-1.1, 0.963) {};
		\node [style=none] (38)  at (0.025, 0.963) {};
		\node [style=dot] (39)  at (-1.425, -0.712) {};
		\node [style=none] (40)  at (-1.425, -0.963) {};
		\node [style=dot] (41)  at (-1.025, -0.712) {};
		\node [style=none] (42)  at (-1.025, -0.963) {};
		\node [style=none] (43)  at (-1.225, -0.838) {...};
		\node [style=dot] (44)  at (-0.25, -0.712) {};
		\node [style=none] (45)  at (-0.25, -0.963) {};
		\node [style=dot] (46)  at (0.15, -0.712) {};
		\node [style=none] (47)  at (0.15, -0.963) {};
		\node [style=none] (48)  at (-0.05, -0.838) {...};
		\node [style=none] (49)  at (0.5, -0.712) {};
		\node [style=none] (50)  at (0.9, -0.712) {};
		\node [style=none] (51)  at (1.15, -0.712) {};
		\node [style=none] (52)  at (1.55, -0.712) {};
		\node [style=none] (53)  at (0.5, -0.963) {};
		\node [style=none] (54)  at (0.9, -0.963) {};
		\node [style=none] (55)  at (0.7, -0.838) {...};
		\node [style=none] (56)  at (1.15, -0.963) {};
		\node [style=none] (57)  at (1.55, -0.963) {};
		\node [style=none] (58)  at (1.35, -0.838) {...};
		\node [style=none] (59)  at (-0.625, -0.838) {...};
		\node [style=none] (153)  at (0.55, 0.963) {};
		\node [style=none] (154)  at (0.55, 0.713) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (13.center) to (14.center);
		\draw (16.center) to (13.center);
		\draw (17.center) to (14.center);
		\draw (17.center) to (16.center);
		\draw (20) to (19.center);
		\draw [in=90, out=-30, looseness=0.50] (20) to (49.center);
		\draw (20) to (39);
		\draw (20) to (41);
		\draw (22) to (21.center);
		\draw [in=90, out=-30, looseness=0.50] (22) to (50.center);
		\draw (22) to (44);
		\draw (22) to (46);
		\draw (25.center) to (26.center);
		\draw (28.center) to (25.center);
		\draw (29.center) to (26.center);
		\draw (29.center) to (28.center);
		\draw (31) to (30.center);
		\draw [in=90, out=-30, looseness=0.50] (31) to (51.center);
		\draw (31) to (39);
		\draw (31) to (44);
		\draw (33) to (32.center);
		\draw [in=90, out=-45, looseness=0.50] (33) to (52.center);
		\draw (33) to (46);
		\draw (37.center) to (18.center);
		\draw (38.center) to (24.center);
		\draw (40.center) to (39);
		\draw (41) to (33);
		\draw (42.center) to (41);
		\draw (45.center) to (44);
		\draw (47.center) to (46);
		\draw (51.center) to (56.center);
		\draw (52.center) to (57.center);
		\draw (53.center) to (49.center);
		\draw (54.center) to (50.center);
		\draw (154.center) to (153.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/iso-boxempty-associativity/iso-boxempty-associativity_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (61)  at (-2.125, 0.412) {};
		\node [style=none] (62)  at (-1.225, 0.412) {};
		\node [style=none] (63)  at (-1.675, 0.162) {$\iso_{\mathcal A}$};
		\node [style=none] (64)  at (-2.125, -0.088) {};
		\node [style=none] (65)  at (-1.225, -0.088) {};
		\node [style=none] (66)  at (-1.675, 0.412) {};
		\node [style=none] (67)  at (-2.0, -0.088) {};
		\node [style=small-contraction] (68)  at (-2.0, -0.337) {};
		\node [style=none] (69)  at (-1.35, -0.088) {};
		\node [style=small-contraction] (70)  at (-1.35, -0.337) {};
		\node [style=none] (71)  at (-1.675, -0.212) {...};
		\node [style=small-contraction] (79)  at (-0.85, -0.337) {};
		\node [style=small-contraction] (81)  at (2.125, -0.337) {};
		\node [style=none] (83)  at (-1.675, 0.588) {};
		\node [style=dot] (85)  at (-2.0, -1.337) {};
		\node [style=none] (86)  at (-2.0, -1.587) {};
		\node [style=dot] (87)  at (-1.6, -1.337) {};
		\node [style=none] (88)  at (-1.6, -1.587) {};
		\node [style=none] (89)  at (-1.8, -1.462) {...};
		\node [style=dot] (90)  at (-0.825, -1.337) {};
		\node [style=none] (91)  at (-0.825, -1.587) {};
		\node [style=dot] (92)  at (-0.425, -1.337) {};
		\node [style=none] (93)  at (-0.425, -1.587) {};
		\node [style=none] (94)  at (-0.625, -1.462) {...};
		\node [style=none] (95)  at (-0.075, -1.337) {};
		\node [style=none] (96)  at (0.325, -1.337) {};
		\node [style=none] (97)  at (0.575, -1.337) {};
		\node [style=none] (98)  at (1.975, -1.337) {};
		\node [style=none] (99)  at (-0.075, -1.587) {};
		\node [style=none] (100)  at (0.325, -1.587) {};
		\node [style=none] (101)  at (0.125, -1.462) {...};
		\node [style=none] (102)  at (0.575, -1.587) {};
		\node [style=none] (103)  at (1.975, -1.587) {};
		\node [style=none] (104)  at (1.275, -1.462) {...};
		\node [style=none] (105)  at (-1.2, -1.462) {...};
		\node [style=none] (106)  at (-0.725, 1.413) {};
		\node [style=none] (107)  at (0.175, 1.413) {};
		\node [style=none] (108)  at (-0.275, 1.163) {$\iso_{\mathcal B}$};
		\node [style=none] (109)  at (-0.725, 0.912) {};
		\node [style=none] (110)  at (0.175, 0.912) {};
		\node [style=none] (111)  at (-0.275, 1.413) {};
		\node [style=none] (112)  at (-0.6, 0.912) {};
		\node [style=small-contraction] (113)  at (-0.6, 0.662) {};
		\node [style=none] (114)  at (0.05, 0.912) {};
		\node [style=small-contraction] (115)  at (0.05, 0.662) {};
		\node [style=none] (116)  at (-0.275, 0.787) {...};
		\node [style=none] (117)  at (0.85, 1.413) {};
		\node [style=none] (118)  at (0.425, 1.413) {};
		\node [style=none] (119)  at (1.325, 1.413) {};
		\node [style=none] (120)  at (0.875, 1.163) {$\iso_{\mathcal C}$};
		\node [style=none] (121)  at (0.425, 0.912) {};
		\node [style=none] (122)  at (1.325, 0.912) {};
		\node [style=none] (123)  at (0.55, 0.912) {};
		\node [style=small-contraction] (124)  at (0.55, 0.662) {};
		\node [style=none] (125)  at (1.2, 0.912) {};
		\node [style=small-contraction] (126)  at (1.2, 0.662) {};
		\node [style=none] (127)  at (0.875, 0.787) {...};
		\node [style=none] (128)  at (-0.275, 1.587) {};
		\node [style=none] (129)  at (0.85, 1.587) {};
		\node [style=dot] (130)  at (-0.85, -0.088) {};
		\node [style=dot] (132)  at (-0.45, -0.088) {};
		\node [style=small-contraction] (133)  at (-0.45, -0.337) {};
		\node [style=none] (134)  at (-0.65, -0.212) {...};
		\node [style=dot] (135)  at (0.325, -0.088) {};
		\node [style=small-contraction] (136)  at (0.325, -0.337) {};
		\node [style=dot] (137)  at (0.725, -0.088) {};
		\node [style=small-contraction] (138)  at (0.725, -0.337) {};
		\node [style=none] (139)  at (0.525, -0.212) {...};
		\node [style=none] (140)  at (1.075, -0.088) {};
		\node [style=none] (141)  at (1.475, -0.088) {};
		\node [style=none] (142)  at (1.725, -0.088) {};
		\node [style=none] (143)  at (2.125, -0.088) {};
		\node [style=small-contraction] (144)  at (1.075, -0.337) {};
		\node [style=small-contraction] (145)  at (1.475, -0.337) {};
		\node [style=none] (146)  at (1.275, -0.212) {...};
		\node [style=small-contraction] (147)  at (1.725, -0.337) {};
		\node [style=none] (149)  at (1.925, -0.212) {...};
		\node [style=none] (150)  at (-0.05, -0.212) {...};
		\node [style=none] (155)  at (-0.575, -0.662) {};
		\node [style=none] (156)  at (0.175, -0.662) {};
		\node [style=none] (157)  at (0.675, -0.662) {};
		\node [style=none] (158)  at (0.925, -0.662) {};
		\node [style=none] (159)  at (1.425, -0.662) {};
		\node [style=none] (160)  at (1.675, -0.662) {};
		\node [style=none] (161)  at (-0.375, -0.662) {};
		\node [style=none] (162)  at (0.375, -0.662) {};
		\node [style=none] (163)  at (0.875, -0.662) {};
		\node [style=none] (164)  at (1.125, -0.662) {};
		\node [style=none] (165)  at (1.625, -0.662) {};
		\node [style=none] (166)  at (1.875, -0.662) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (61.center) to (62.center);
		\draw (64.center) to (61.center);
		\draw (65.center) to (62.center);
		\draw (65.center) to (64.center);
		\draw (68) to (67.center);
		\draw [in=90, out=-30, looseness=0.50] (68) to (95.center);
		\draw (68) to (85);
		\draw (68) to (87);
		\draw (70) to (69.center);
		\draw [in=90, out=-30, looseness=0.50] (70) to (96.center);
		\draw (70) to (90);
		\draw (70) to (92);
		\draw [in=90, out=-30, looseness=0.50] (79) to (97.center);
		\draw (79) to (85);
		\draw (79) to (90);
		\draw [in=90, out=-90] (81) to (98.center);
		\draw [in=15, out=-135] (81) to (92);
		\draw (83.center) to (66.center);
		\draw (86.center) to (85);
		\draw [in=-150, out=30] (87) to (81);
		\draw (88.center) to (87);
		\draw (91.center) to (90);
		\draw (93.center) to (92);
		\draw (97.center) to (102.center);
		\draw (98.center) to (103.center);
		\draw (99.center) to (95.center);
		\draw (100.center) to (96.center);
		\draw (106.center) to (107.center);
		\draw (109.center) to (106.center);
		\draw (110.center) to (107.center);
		\draw (110.center) to (109.center);
		\draw (113) to (112.center);
		\draw [in=90, out=-30, looseness=0.50] (113) to (140.center);
		\draw (113) to (130);
		\draw (113) to (132);
		\draw (115) to (114.center);
		\draw [in=90, out=-30, looseness=0.50] (115) to (141.center);
		\draw (115) to (135);
		\draw (115) to (137);
		\draw (118.center) to (119.center);
		\draw (121.center) to (118.center);
		\draw (122.center) to (119.center);
		\draw (122.center) to (121.center);
		\draw (124) to (123.center);
		\draw [in=90, out=-30, looseness=0.50] (124) to (142.center);
		\draw (124) to (130);
		\draw (124) to (135);
		\draw (126) to (125.center);
		\draw [in=90, out=-45, looseness=0.50] (126) to (143.center);
		\draw (126) to (137);
		\draw (128.center) to (111.center);
		\draw (129.center) to (117.center);
		\draw (130) to (79);
		\draw (132) to (126);
		\draw (133) to (132);
		\draw (136) to (135);
		\draw (138) to (137);
		\draw (142.center) to (147);
		\draw (143.center) to (81);
		\draw (144) to (140.center);
		\draw (145) to (141.center);
		\draw [style=dotted] (155.center) to (133);
		\draw [style=dotted] (156.center) to (136);
		\draw [style=dotted] (157.center) to (138);
		\draw [style=dotted] (158.center) to (144);
		\draw [style=dotted] (159.center) to (145);
		\draw [style=dotted] (160.center) to (147);
		\draw [style=dotted] (161.center) to (133);
		\draw [style=dotted] (162.center) to (136);
		\draw [style=dotted] (163.center) to (138);
		\draw [style=dotted] (164.center) to (144);
		\draw [style=dotted] (165.center) to (145);
		\draw [style=dotted] (166.center) to (147);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/iso-boxempty-associativity/iso-boxempty-associativity_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (168)  at (-1.738, 0.912) {};
		\node [style=none] (169)  at (-0.838, 0.912) {};
		\node [style=none] (170)  at (-1.288, 0.662) {$\iso_{\mathcal A}$};
		\node [style=none] (171)  at (-1.738, 0.412) {};
		\node [style=none] (172)  at (-0.838, 0.412) {};
		\node [style=none] (173)  at (-1.288, 0.912) {};
		\node [style=none] (174)  at (-1.613, 0.412) {};
		\node [style=small-contraction] (175)  at (-1.613, 0.163) {};
		\node [style=none] (176)  at (-0.963, 0.412) {};
		\node [style=small-contraction] (177)  at (-0.963, 0.163) {};
		\node [style=none] (178)  at (-1.288, 0.288) {...};
		\node [style=none] (181)  at (-1.288, 1.087) {};
		\node [style=dot] (182)  at (-2.113, -0.838) {};
		\node [style=none] (183)  at (-2.113, -1.087) {};
		\node [style=dot] (184)  at (-1.713, -0.838) {};
		\node [style=none] (185)  at (-1.713, -1.087) {};
		\node [style=none] (186)  at (-1.913, -0.963) {...};
		\node [style=dot] (187)  at (-0.938, -0.838) {};
		\node [style=none] (188)  at (-0.938, -1.087) {};
		\node [style=dot] (189)  at (-0.538, -0.838) {};
		\node [style=none] (190)  at (-0.538, -1.087) {};
		\node [style=none] (191)  at (-0.738, -0.963) {...};
		\node [style=none] (192)  at (-0.188, -0.838) {};
		\node [style=none] (193)  at (0.212, -0.838) {};
		\node [style=none] (194)  at (1.712, -0.838) {};
		\node [style=none] (195)  at (2.112, -0.838) {};
		\node [style=none] (196)  at (-0.188, -1.087) {};
		\node [style=none] (197)  at (0.212, -1.087) {};
		\node [style=none] (198)  at (0.012, -0.963) {...};
		\node [style=none] (199)  at (1.712, -1.087) {};
		\node [style=none] (200)  at (2.112, -1.087) {};
		\node [style=none] (201)  at (1.912, -0.963) {...};
		\node [style=none] (202)  at (-1.312, -0.963) {...};
		\node [style=none] (203)  at (-0.588, 0.912) {};
		\node [style=none] (204)  at (0.312, 0.912) {};
		\node [style=none] (205)  at (-0.138, 0.662) {$\iso_{\mathcal B}$};
		\node [style=none] (206)  at (-0.588, 0.412) {};
		\node [style=none] (207)  at (0.312, 0.412) {};
		\node [style=none] (208)  at (-0.138, 0.912) {};
		\node [style=none] (209)  at (-0.463, 0.412) {};
		\node [style=small-contraction] (210)  at (-0.463, 0.163) {};
		\node [style=none] (211)  at (0.188, 0.412) {};
		\node [style=small-contraction] (212)  at (0.188, 0.163) {};
		\node [style=none] (213)  at (-0.138, 0.288) {...};
		\node [style=none] (214)  at (0.987, 0.912) {};
		\node [style=none] (215)  at (0.562, 0.912) {};
		\node [style=none] (216)  at (1.462, 0.912) {};
		\node [style=none] (217)  at (1.012, 0.662) {$\iso_{\mathcal C}$};
		\node [style=none] (218)  at (0.562, 0.412) {};
		\node [style=none] (219)  at (1.462, 0.412) {};
		\node [style=none] (220)  at (0.688, 0.412) {};
		\node [style=small-contraction] (221)  at (0.688, 0.163) {};
		\node [style=none] (222)  at (1.337, 0.412) {};
		\node [style=small-contraction] (223)  at (1.337, 0.163) {};
		\node [style=none] (224)  at (1.012, 0.288) {...};
		\node [style=none] (225)  at (-0.138, 1.087) {};
		\node [style=none] (226)  at (0.987, 1.087) {};
		\node [style=none] (227)  at (1.112, -0.838) {};
		\node [style=none] (228)  at (1.512, -0.838) {};
		\node [style=none] (229)  at (1.112, -1.087) {};
		\node [style=none] (230)  at (1.512, -1.087) {};
		\node [style=none] (231)  at (1.312, -0.963) {...};
		\node [style=dot] (232)  at (0.462, -0.838) {};
		\node [style=none] (233)  at (0.462, -1.087) {};
		\node [style=dot] (234)  at (0.862, -0.838) {};
		\node [style=none] (235)  at (0.862, -1.087) {};
		\node [style=none] (236)  at (0.662, -0.963) {...};
		\node [style=none] (237)  at (0.237, -0.412) {};
		\node [style=none] (238)  at (0.487, -0.412) {};
		\node [style=none] (239)  at (0.987, -0.412) {};
		\node [style=none] (240)  at (0.737, -0.412) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (168.center) to (169.center);
		\draw (171.center) to (168.center);
		\draw (172.center) to (169.center);
		\draw (172.center) to (171.center);
		\draw (175) to (174.center);
		\draw [in=90, out=-30, looseness=0.50] (175) to (192.center);
		\draw (175) to (182);
		\draw (175) to (184);
		\draw (177) to (176.center);
		\draw [in=90, out=-30, looseness=0.50] (177) to (193.center);
		\draw (177) to (187);
		\draw (177) to (189);
		\draw (181.center) to (173.center);
		\draw (182) to (210);
		\draw (182) to (221);
		\draw (183.center) to (182);
		\draw (184) to (223);
		\draw (185.center) to (184);
		\draw (187) to (221);
		\draw (188.center) to (187);
		\draw (189) to (223);
		\draw (190.center) to (189);
		\draw (194.center) to (199.center);
		\draw (195.center) to (200.center);
		\draw (196.center) to (192.center);
		\draw (197.center) to (193.center);
		\draw (203.center) to (204.center);
		\draw (206.center) to (203.center);
		\draw (207.center) to (204.center);
		\draw (207.center) to (206.center);
		\draw (210) to (209.center);
		\draw (210) to (187);
		\draw (212) to (211.center);
		\draw (215.center) to (216.center);
		\draw (218.center) to (215.center);
		\draw (219.center) to (216.center);
		\draw (219.center) to (218.center);
		\draw (221) to (220.center);
		\draw [in=90, out=-45] (221) to (194.center);
		\draw (223) to (222.center);
		\draw [in=90, out=-60] (223) to (195.center);
		\draw (225.center) to (208.center);
		\draw (226.center) to (214.center);
		\draw (227.center) to (229.center);
		\draw [in=-30, out=90, looseness=0.75] (227.center) to (210);
		\draw (228.center) to (230.center);
		\draw [in=-45, out=90, looseness=0.75] (228.center) to (212);
		\draw [style=dotted] (232) to (238.center);
		\draw (233.center) to (232);
		\draw [style=dotted] (234) to (240.center);
		\draw [style=dotted] (234) to (239.center);
		\draw (235.center) to (234);
		\draw [style=dotted] (237.center) to (232);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/isos-are-isos-boxempty-prf-1-1-case/isos-are-isos-boxempty-prf-1-1-case_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=small-contraction] (0)  at (-0.05, 0.5) {};
		\node [style=small-contraction] (1)  at (0.45, 0.5) {};
		\node [style=dot] (2)  at (-0.3, 0.0) {};
		\node [style=none] (3)  at (-0.05, 0.75) {};
		\node [style=none] (4)  at (0.45, 0.75) {};
		\node [style=small-contraction] (5)  at (-0.05, -0.5) {};
		\node [style=small-contraction] (6)  at (0.45, -0.5) {};
		\node [style=none] (8)  at (-0.05, -0.75) {};
		\node [style=none] (9)  at (0.45, -0.75) {};
		\node [style=none, font={\tiny}, text=gray] (15)  at (-0.55, 0.0) {$a$};
		\node [style=none, font={\tiny}, text=gray] (16)  at (0.15, 0.0) {$b$};
		\node [style=none, font={\tiny}, text=gray] (17)  at (0.55, 0.0) {$c$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2);
		\draw [bend left=45] (0) to (5);
		\draw (1) to (4.center);
		\draw (2) to (1);
		\draw (2) to (5);
		\draw (2) to (6);
		\draw (3.center) to (0);
		\draw (6) to (9.center);
		\draw [bend right] (6) to (1);
		\draw (8.center) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/isos-are-isos-boxempty-prf-1-1-case/isos-are-isos-boxempty-prf-1-1-case_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=small-contraction] (18)  at (-0.438, 0.5) {};
		\node [style=small-contraction] (19)  at (0.313, 0.5) {};
		\node [style=none] (21)  at (-0.438, 0.75) {};
		\node [style=none] (22)  at (0.313, 0.75) {};
		\node [style=small-contraction] (23)  at (-0.438, -0.5) {};
		\node [style=small-contraction] (24)  at (0.313, -0.5) {};
		\node [style=none] (25)  at (-0.438, -0.75) {};
		\node [style=none] (26)  at (0.313, -0.75) {};
		\node [style=none, font={\tiny}, text=gray] (27)  at (-0.688, 0.5) {$a$};
		\node [style=none, font={\tiny}, text=gray] (28)  at (-0.238, 0.5) {$b$};
		\node [style=none, font={\tiny}, text=gray] (29)  at (0.663, 0.5) {$c$};
		\node [style=dot] (30)  at (-0.688, 0.25) {};
		\node [style=dot] (31)  at (-0.188, 0.25) {};
		\node [style=dot] (32)  at (-0.688, -0.25) {};
		\node [style=dot] (33)  at (-0.188, -0.25) {};
		\node [style=dot] (34)  at (0.063, 0.25) {};
		\node [style=dot] (35)  at (0.563, 0.25) {};
		\node [style=dot] (36)  at (0.063, -0.25) {};
		\node [style=dot] (37)  at (0.563, -0.25) {};
		\node [style=none, font={\tiny}, text=gray] (38)  at (0.063, 0.5) {$a$};
		\node [style=none, font={\tiny}, text=gray] (75)  at (-0.663, -0.5) {$a$};
		\node [style=none, font={\tiny}, text=gray] (76)  at (-0.212, -0.5) {$b$};
		\node [style=none, font={\tiny}, text=gray] (77)  at (0.688, -0.5) {$c$};
		\node [style=none, font={\tiny}, text=gray] (78)  at (0.087, -0.5) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (18) to (30);
		\draw (18) to (31);
		\draw (19) to (22.center);
		\draw (19) to (34);
		\draw (19) to (35);
		\draw (21.center) to (18);
		\draw (23) to (32);
		\draw (23) to (33);
		\draw (24) to (26.center);
		\draw (24) to (37);
		\draw (25.center) to (23);
		\draw (36) to (24);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/isos-are-isos-boxempty-prf-1-1-case/isos-are-isos-boxempty-prf-1-1-case_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (40)  at (-0.25, 0.5) {};
		\node [style=dot] (41)  at (0.5, 0.5) {};
		\node [style=none] (42)  at (-0.25, 0.75) {};
		\node [style=none] (43)  at (0.5, 0.75) {};
		\node [style=dot] (44)  at (-0.25, -0.5) {};
		\node [style=dot] (45)  at (0.5, -0.5) {};
		\node [style=none] (46)  at (-0.25, -0.75) {};
		\node [style=none] (47)  at (0.5, -0.75) {};
		\node [style=none, font={\tiny}, text=gray] (48)  at (-0.5, 0.75) {$ab$};
		\node [style=none, font={\tiny}, text=gray] (59)  at (0.25, 0.75) {$ac$};
		\node [style=none, font={\tiny}, text=gray] (60)  at (-0.5, -0.5) {$ab$};
		\node [style=none, font={\tiny}, text=gray] (61)  at (0.25, -0.5) {$ac$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (41) to (43.center);
		\draw (42.center) to (40);
		\draw (45) to (47.center);
		\draw (46.center) to (44);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/isos-are-isos-boxempty-prf-1-1-case/isos-are-isos-boxempty-prf-1-1-case_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (65)  at (-0.25, 0.75) {};
		\node [style=none] (66)  at (0.5, 0.75) {};
		\node [style=none] (69)  at (-0.25, -0.75) {};
		\node [style=none] (70)  at (0.5, -0.75) {};
		\node [style=none, font={\tiny}, text=gray] (73)  at (-0.5, 0.0) {$ab$};
		\node [style=none, font={\tiny}, text=gray] (74)  at (0.25, 0.0) {$ac$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (65.center) to (69.center);
		\draw (66.center) to (70.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/isos-are-isos-boxempty-prf-1-1-case/isos-are-isos-boxempty-prf-1-1-case_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (64)  at (-0.25, 0.75) {};
		\node [style=none] (65)  at (0.25, 0.75) {};
		\node [style=none] (67)  at (-0.25, -0.75) {};
		\node [style=none] (68)  at (0.25, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (64.center) to (67.center);
		\draw (65.center) to (68.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/isos-are-isos-boxempty-prf-induction/isos-are-isos-boxempty-prf-induction_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-1.087, -1.725) {};
		\node [style=none] (1)  at (-0.337, -1.725) {};
		\node [style=none] (2)  at (0.163, -1.725) {};
		\node [style=none] (3)  at (0.913, -1.725) {};
		\node [style=small-contraction] (4)  at (-1.087, -1.225) {};
		\node [style=small-contraction] (5)  at (-0.337, -1.225) {};
		\node [style=none] (6)  at (-0.662, -1.35) {...};
		\node [style=small-contraction] (7)  at (0.163, -1.225) {};
		\node [style=small-contraction] (8)  at (0.913, -1.225) {};
		\node [style=none] (9)  at (0.488, -1.35) {...};
		\node [style=dot] (10)  at (-1.237, -0.225) {};
		\node [style=dot] (11)  at (-0.837, -0.225) {};
		\node [style=dot] (12)  at (-0.063, -0.225) {};
		\node [style=dot] (13)  at (0.338, -0.225) {};
		\node [style=none] (14)  at (0.938, -0.225) {};
		\node [style=none] (15)  at (1.338, -0.225) {};
		\node [style=none] (16)  at (1.588, -0.225) {};
		\node [style=none] (17)  at (1.988, -0.225) {};
		\node [style=none] (18)  at (-1.087, 1.725) {};
		\node [style=none] (19)  at (-0.337, 1.725) {};
		\node [style=none] (20)  at (0.163, 1.725) {};
		\node [style=none] (21)  at (0.913, 1.725) {};
		\node [style=small-contraction] (22)  at (-1.087, 1.225) {};
		\node [style=small-contraction] (23)  at (-0.337, 1.225) {};
		\node [style=none] (24)  at (-0.662, 1.35) {...};
		\node [style=small-contraction] (25)  at (0.163, 1.225) {};
		\node [style=small-contraction] (26)  at (0.913, 1.225) {};
		\node [style=none] (27)  at (0.488, 1.35) {...};
		\node [style=dot] (28)  at (-1.237, 0.225) {};
		\node [style=dot] (29)  at (-0.837, 0.225) {};
		\node [style=none] (30)  at (-1.037, 0.15) {...};
		\node [style=dot] (31)  at (-0.063, 0.225) {};
		\node [style=dot] (32)  at (0.338, 0.225) {};
		\node [style=none] (33)  at (0.138, 0.15) {...};
		\node [style=none] (34)  at (0.938, 0.225) {};
		\node [style=none] (35)  at (1.338, 0.225) {};
		\node [style=none] (36)  at (1.588, 0.225) {};
		\node [style=none] (37)  at (1.988, 0.225) {};
		\node [style=none] (38)  at (1.138, 0.15) {...};
		\node [style=none] (39)  at (1.788, 0.15) {...};
		\node [style=none] (40)  at (-0.438, 0.15) {...};
		\node [style=none] (42)  at (-1.837, -1.725) {};
		\node [style=small-contraction] (43)  at (-1.837, -1.225) {};
		\node [style=dot] (44)  at (-1.988, -0.225) {};
		\node [style=dot] (45)  at (-1.587, -0.225) {};
		\node [style=none] (46)  at (-1.837, 1.725) {};
		\node [style=small-contraction] (47)  at (-1.837, 1.225) {};
		\node [style=dot] (48)  at (-1.988, 0.225) {};
		\node [style=dot] (49)  at (-1.587, 0.225) {};
		\node [style=none] (50)  at (-1.787, 0.15) {...};
		\node [style=none] (51)  at (0.763, -0.225) {};
		\node [style=none] (52)  at (0.763, 0.225) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=30, looseness=0.50] (4) to (14.center);
		\draw (4) to (10);
		\draw (4) to (11);
		\draw (4) to (0.center);
		\draw [in=-90, out=30, looseness=0.50] (5) to (15.center);
		\draw (5) to (12);
		\draw (5) to (13);
		\draw (5) to (1.center);
		\draw [in=-90, out=30, looseness=0.50] (7) to (16.center);
		\draw (7) to (10);
		\draw (7) to (12);
		\draw (7) to (2.center);
		\draw [in=-90, out=45, looseness=0.50] (8) to (17.center);
		\draw (8) to (13);
		\draw (8) to (3.center);
		\draw (11) to (8);
		\draw [in=90, out=-30, looseness=0.50] (22) to (34.center);
		\draw (22) to (28);
		\draw (22) to (29);
		\draw (22) to (18.center);
		\draw [in=90, out=-30, looseness=0.50] (23) to (35.center);
		\draw (23) to (31);
		\draw (23) to (32);
		\draw (23) to (19.center);
		\draw [in=90, out=-30, looseness=0.50] (25) to (36.center);
		\draw (25) to (28);
		\draw (25) to (31);
		\draw (25) to (20.center);
		\draw (25) to (48);
		\draw [in=90, out=-45, looseness=0.50] (26) to (37.center);
		\draw (26) to (32);
		\draw (26) to (21.center);
		\draw (26) to (49);
		\draw (28) to (10);
		\draw (29) to (26);
		\draw (29) to (11);
		\draw (31) to (12);
		\draw (32) to (13);
		\draw (34.center) to (14.center);
		\draw (35.center) to (15.center);
		\draw (36.center) to (16.center);
		\draw (37.center) to (17.center);
		\draw (43) to (44);
		\draw (43) to (45);
		\draw (43) to (42.center);
		\draw (44) to (7);
		\draw (45) to (8);
		\draw (47) to (48);
		\draw (47) to (49);
		\draw (47) to (46.center);
		\draw (48) to (44);
		\draw (49) to (45);
		\draw [in=30, out=-90, looseness=0.50] (51.center) to (43);
		\draw (52.center) to (51.center);
		\draw [in=-30, out=90, looseness=0.50] (52.center) to (47);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/isos-are-isos-boxempty-prf-induction/isos-are-isos-boxempty-prf-induction_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (53)  at (-0.837, -2.225) {};
		\node [style=none] (54)  at (-0.087, -2.225) {};
		\node [style=none] (55)  at (0.413, -2.225) {};
		\node [style=none] (56)  at (1.163, -2.225) {};
		\node [style=small-contraction] (57)  at (-0.837, -1.225) {};
		\node [style=small-contraction] (58)  at (-0.087, -1.225) {};
		\node [style=none] (59)  at (-0.412, -1.35) {...};
		\node [style=small-contraction] (60)  at (0.413, -1.225) {};
		\node [style=small-contraction] (61)  at (1.163, -1.225) {};
		\node [style=none] (62)  at (0.738, -1.35) {...};
		\node [style=dot] (63)  at (-0.987, -0.225) {};
		\node [style=dot] (64)  at (-0.587, -0.225) {};
		\node [style=dot] (65)  at (0.188, -0.225) {};
		\node [style=dot] (66)  at (0.588, -0.225) {};
		\node [style=none] (67)  at (0.938, -0.225) {};
		\node [style=none] (68)  at (1.338, -0.225) {};
		\node [style=none] (69)  at (1.588, -0.225) {};
		\node [style=none] (70)  at (1.988, -0.225) {};
		\node [style=none] (71)  at (-0.837, 2.225) {};
		\node [style=none] (72)  at (-0.087, 2.225) {};
		\node [style=none] (73)  at (0.413, 2.225) {};
		\node [style=none] (74)  at (1.163, 2.225) {};
		\node [style=small-contraction] (75)  at (-0.837, 1.225) {};
		\node [style=small-contraction] (76)  at (-0.087, 1.225) {};
		\node [style=none] (77)  at (-0.412, 1.35) {...};
		\node [style=small-contraction] (78)  at (0.413, 1.225) {};
		\node [style=small-contraction] (79)  at (1.163, 1.225) {};
		\node [style=none] (80)  at (0.738, 1.35) {...};
		\node [style=dot] (81)  at (-0.987, 0.225) {};
		\node [style=dot] (82)  at (-0.587, 0.225) {};
		\node [style=none] (83)  at (-0.787, 0.15) {...};
		\node [style=dot] (84)  at (0.188, 0.225) {};
		\node [style=dot] (85)  at (0.588, 0.225) {};
		\node [style=none] (86)  at (0.388, 0.15) {...};
		\node [style=none] (87)  at (0.938, 0.225) {};
		\node [style=none] (88)  at (1.338, 0.225) {};
		\node [style=none] (89)  at (1.588, 0.225) {};
		\node [style=none] (90)  at (1.988, 0.225) {};
		\node [style=none] (91)  at (1.138, 0.15) {...};
		\node [style=none] (92)  at (1.788, 0.15) {...};
		\node [style=none] (93)  at (-0.188, 0.15) {...};
		\node [style=none] (94)  at (-1.587, -2.225) {};
		\node [style=small-contraction] (95)  at (-1.587, -1.225) {};
		\node [style=dot] (96)  at (-1.737, -0.225) {};
		\node [style=dot] (97)  at (-1.337, -0.225) {};
		\node [style=none] (98)  at (-1.587, 2.225) {};
		\node [style=small-contraction] (99)  at (-1.587, 1.225) {};
		\node [style=dot] (100)  at (-1.737, 0.225) {};
		\node [style=dot] (101)  at (-1.337, 0.225) {};
		\node [style=none] (102)  at (-1.537, 0.15) {...};
		\node [style=none] (103)  at (-1.987, -0.225) {};
		\node [style=none] (104)  at (-1.987, 0.225) {};
		\node [style=small-contraction] (105)  at (0.413, 1.975) {};
		\node [style=small-contraction] (106)  at (1.163, 1.725) {};
		\node [style=small-contraction] (107)  at (0.413, -1.975) {};
		\node [style=small-contraction] (108)  at (1.163, -1.725) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (55.center) to (107);
		\draw [in=-90, out=30, looseness=0.50] (57) to (67.center);
		\draw (57) to (63);
		\draw (57) to (64);
		\draw (57) to (53.center);
		\draw [in=-90, out=30, looseness=0.50] (58) to (68.center);
		\draw (58) to (65);
		\draw (58) to (66);
		\draw (58) to (54.center);
		\draw [in=-90, out=30, looseness=0.50] (60) to (69.center);
		\draw (60) to (63);
		\draw (60) to (65);
		\draw [in=-90, out=45, looseness=0.50] (61) to (70.center);
		\draw (61) to (66);
		\draw (64) to (61);
		\draw (73.center) to (105);
		\draw [in=90, out=-30, looseness=0.50] (75) to (87.center);
		\draw (75) to (81);
		\draw (75) to (82);
		\draw (75) to (71.center);
		\draw [in=90, out=-30, looseness=0.50] (76) to (88.center);
		\draw (76) to (84);
		\draw (76) to (85);
		\draw (76) to (72.center);
		\draw [in=90, out=-30, looseness=0.50] (78) to (89.center);
		\draw (78) to (81);
		\draw (78) to (84);
		\draw [in=90, out=-45, looseness=0.50] (79) to (90.center);
		\draw (79) to (85);
		\draw (79) to (106);
		\draw (81) to (63);
		\draw (82) to (79);
		\draw (82) to (64);
		\draw (84) to (65);
		\draw (85) to (66);
		\draw (87.center) to (67.center);
		\draw (88.center) to (68.center);
		\draw (89.center) to (69.center);
		\draw (90.center) to (70.center);
		\draw (95) to (96);
		\draw (95) to (97);
		\draw (95) to (94.center);
		\draw (99) to (100);
		\draw (99) to (101);
		\draw (99) to (98.center);
		\draw (100) to (96);
		\draw [in=-180, out=75] (100) to (105);
		\draw (101) to (97);
		\draw [in=135, out=-90, looseness=0.75] (103.center) to (95);
		\draw (104.center) to (103.center);
		\draw [in=-135, out=90, looseness=0.75] (104.center) to (99);
		\draw (105) to (78);
		\draw (106) to (74.center);
		\draw [in=90, out=-180, looseness=1.25] (106) to (101);
		\draw [in=-75, out=180] (107) to (96);
		\draw (107) to (60);
		\draw [in=-90, out=180, looseness=1.25] (108) to (97);
		\draw (108) to (56.center);
		\draw (108) to (61);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/isos-are-isos-boxempty-prf-induction/isos-are-isos-boxempty-prf-induction_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (110)  at (-0.425, -2.225) {};
		\node [style=none] (111)  at (0.325, -2.225) {};
		\node [style=none] (112)  at (0.825, -2.225) {};
		\node [style=none] (113)  at (1.575, -2.225) {};
		\node [style=none] (119)  at (1.15, 0.15) {...};
		\node [style=none] (128)  at (-0.425, 2.225) {};
		\node [style=none] (129)  at (0.325, 2.225) {};
		\node [style=none] (130)  at (0.825, 2.225) {};
		\node [style=none] (131)  at (1.575, 2.225) {};
		\node [style=none] (134)  at (0.0, 0.1) {...};
		\node [style=none] (151)  at (-1.175, -2.225) {};
		\node [style=small-contraction] (152)  at (-1.175, -1.225) {};
		\node [style=dot] (153)  at (-1.325, -0.225) {};
		\node [style=dot] (154)  at (-0.925, -0.225) {};
		\node [style=none] (155)  at (-1.175, 2.225) {};
		\node [style=small-contraction] (156)  at (-1.175, 1.225) {};
		\node [style=dot] (157)  at (-1.325, 0.225) {};
		\node [style=dot] (158)  at (-0.925, 0.225) {};
		\node [style=none] (159)  at (-1.125, 0.15) {...};
		\node [style=none] (160)  at (-1.575, -0.225) {};
		\node [style=none] (161)  at (-1.575, 0.225) {};
		\node [style=small-contraction] (162)  at (0.825, 1.975) {};
		\node [style=small-contraction] (163)  at (1.575, 1.725) {};
		\node [style=small-contraction] (164)  at (0.825, -1.975) {};
		\node [style=small-contraction] (165)  at (1.575, -1.725) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (111.center) to (129.center);
		\draw (112.center) to (164);
		\draw (113.center) to (165);
		\draw (128.center) to (110.center);
		\draw (130.center) to (162);
		\draw (152) to (153);
		\draw (152) to (154);
		\draw (152) to (151.center);
		\draw (156) to (157);
		\draw (156) to (158);
		\draw (156) to (155.center);
		\draw (157) to (153);
		\draw [in=-180, out=75] (157) to (162);
		\draw (158) to (154);
		\draw [in=135, out=-90, looseness=0.75] (160.center) to (152);
		\draw (161.center) to (160.center);
		\draw [in=-135, out=90, looseness=0.75] (161.center) to (156);
		\draw (162) to (164);
		\draw (163) to (131.center);
		\draw [in=90, out=-180, looseness=1.25] (163) to (158);
		\draw (163) to (165);
		\draw [in=-75, out=180] (164) to (153);
		\draw [in=-90, out=180, looseness=1.25] (165) to (154);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/isos-are-isos-boxempty-prf-induction/isos-are-isos-boxempty-prf-induction_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (167)  at (-0.625, -2.225) {};
		\node [style=none] (168)  at (0.125, -2.225) {};
		\node [style=none] (169)  at (0.625, -2.225) {};
		\node [style=none] (170)  at (1.375, -2.225) {};
		\node [style=none] (172)  at (-0.625, 2.225) {};
		\node [style=none] (173)  at (0.125, 2.225) {};
		\node [style=none] (174)  at (0.625, 2.225) {};
		\node [style=none] (175)  at (1.375, 2.225) {};
		\node [style=none] (177)  at (-1.375, -2.225) {};
		\node [style=none] (181)  at (-1.375, 2.225) {};
		\node [style=none] (182)  at (1.025, 0.15) {...};
		\node [style=none] (183)  at (-0.125, 0.1) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (168.center) to (173.center);
		\draw (170.center) to (175.center);
		\draw (172.center) to (167.center);
		\draw (174.center) to (169.center);
		\draw (177.center) to (181.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/isos-are-isos-plus/isos-are-isos-plus_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.575, 0.6) {};
		\node [style=none] (1)  at (0.575, 0.6) {};
		\node [style=none] (2)  at (0.0, 0.35) {$\iso_{A\oplus B}$};
		\node [style=none] (3)  at (-0.575, 0.1) {};
		\node [style=none] (4)  at (0.575, 0.1) {};
		\node [style=none] (5)  at (-0.45, 0.1) {};
		\node [style=none] (6)  at (0.45, 0.1) {};
		\node [style=none] (7)  at (0.0, 0.0) {...};
		\node [style=none] (8)  at (-0.575, -0.6) {};
		\node [style=none] (9)  at (0.575, -0.6) {};
		\node [style=none] (10)  at (0.0, -0.35) {$\iso_{A\oplus B}^{\inv}$};
		\node [style=none] (11)  at (-0.575, -0.1) {};
		\node [style=none] (12)  at (0.575, -0.1) {};
		\node [style=none] (13)  at (0.0, -0.6) {};
		\node [style=none] (14)  at (-0.45, -0.1) {};
		\node [style=none] (15)  at (0.45, -0.1) {};
		\node [style=none] (16)  at (0.0, -0.775) {};
		\node [style=none] (19)  at (0.0, 0.775) {};
		\node [style=none] (20)  at (0.0, 0.6) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (3.center) to (0.center);
		\draw (4.center) to (1.center);
		\draw (4.center) to (3.center);
		\draw (8.center) to (9.center);
		\draw (11.center) to (8.center);
		\draw (12.center) to (9.center);
		\draw (12.center) to (11.center);
		\draw (14.center) to (5.center);
		\draw (15.center) to (6.center);
		\draw (16.center) to (13.center);
		\draw (20.center) to (19.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/isos-are-isos-plus/isos-are-isos-plus_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (26)  at (-1.025, 0.575) {};
		\node [style=none] (27)  at (-0.125, 0.575) {};
		\node [style=none] (28)  at (-0.575, 0.325) {$\iso_A$};
		\node [style=none] (29)  at (-1.025, 0.075) {};
		\node [style=none] (30)  at (-0.125, 0.075) {};
		\node [style=none] (31)  at (-0.9, 0.075) {};
		\node [style=none] (32)  at (-0.25, 0.075) {};
		\node [style=none] (33)  at (-0.575, -0.025) {...};
		\node [style=none] (34)  at (-1.025, -0.625) {};
		\node [style=none] (35)  at (-0.125, -0.625) {};
		\node [style=none] (36)  at (-0.575, -0.375) {$\iso_A^{\inv}$};
		\node [style=none] (37)  at (-1.025, -0.125) {};
		\node [style=none] (38)  at (-0.125, -0.125) {};
		\node [style=none] (39)  at (-0.575, -0.625) {};
		\node [style=none] (40)  at (-0.9, -0.125) {};
		\node [style=none] (41)  at (-0.25, -0.125) {};
		\node [style=none] (46)  at (-0.575, 0.575) {};
		\node [style=none] (47)  at (0.125, 0.575) {};
		\node [style=none] (48)  at (1.025, 0.575) {};
		\node [style=none] (49)  at (0.575, 0.325) {$\iso_B$};
		\node [style=none] (50)  at (0.125, 0.075) {};
		\node [style=none] (51)  at (1.025, 0.075) {};
		\node [style=none] (52)  at (0.25, 0.075) {};
		\node [style=none] (53)  at (0.9, 0.075) {};
		\node [style=none] (54)  at (0.575, -0.025) {...};
		\node [style=none] (55)  at (0.125, -0.625) {};
		\node [style=none] (56)  at (1.025, -0.625) {};
		\node [style=none] (57)  at (0.575, -0.375) {$\iso_B^{\inv}$};
		\node [style=none] (58)  at (0.125, -0.125) {};
		\node [style=none] (59)  at (1.025, -0.125) {};
		\node [style=none] (60)  at (0.575, -0.625) {};
		\node [style=none] (61)  at (0.25, -0.125) {};
		\node [style=none] (62)  at (0.9, -0.125) {};
		\node [style=none] (63)  at (0.575, 0.575) {};
		\node [style=plus] (64)  at (0.0, 1.0) {};
		\node [style=plus] (65)  at (0.0, -1.0) {};
		\node [style=none] (66)  at (0.0, 1.25) {};
		\node [style=none] (67)  at (0.0, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (26.center) to (27.center);
		\draw (29.center) to (26.center);
		\draw (30.center) to (27.center);
		\draw (30.center) to (29.center);
		\draw (34.center) to (35.center);
		\draw (37.center) to (34.center);
		\draw (38.center) to (35.center);
		\draw (38.center) to (37.center);
		\draw (40.center) to (31.center);
		\draw (41.center) to (32.center);
		\draw (47.center) to (48.center);
		\draw (50.center) to (47.center);
		\draw (51.center) to (48.center);
		\draw (51.center) to (50.center);
		\draw (55.center) to (56.center);
		\draw (58.center) to (55.center);
		\draw (59.center) to (56.center);
		\draw (59.center) to (58.center);
		\draw (61.center) to (52.center);
		\draw (62.center) to (53.center);
		\draw (64) to (46.center);
		\draw (64) to (63.center);
		\draw (65) to (39.center);
		\draw (65) to (67.center);
		\draw (65) to (60.center);
		\draw (66.center) to (64);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/isos-are-isos-plus/isos-are-isos-plus_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=plus] (103)  at (0.0, 0.25) {};
		\node [style=plus] (104)  at (0.0, -0.25) {};
		\node [style=none] (105)  at (0.0, 0.5) {};
		\node [style=none] (106)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (104) to (106.center);
		\draw [bend left=45, looseness=1.25] (104) to (103);
		\draw [bend right=45, looseness=1.25] (104) to (103);
		\draw (105.center) to (103);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/isos-are-isos-plus/isos-are-isos-plus_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (110)  at (0.0, 0.5) {};
		\node [style=none] (111)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (110.center) to (111.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lang/id.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.25) {};
		\node [style=none, font={\scriptsize}] (2) at (0, 0.5) {$A$};
		\node [style=none, font={\scriptsize}] (3) at (0, -0.5) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/lang/unit-inv.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=tensor] (0) at (0, -0.425) {};
		\node [style=none] (1) at (0, 0.075) {};
		\node [style=none, font={\tiny}] (3) at (0, 0.25) {$\one$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/lang/unit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=tensor] (0) at (0, 0) {};
		\node [style=none] (1) at (0, -0.25) {};
		\node [style=none, font={\scriptsize}] (3) at (0, -0.5) {$\one$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/lang/zero-inv.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=contraction] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.075) {};
		\node [style=none, font={\scriptsize}] (3) at (0, -0.25) {$\zero$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/lang/zero.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=contraction] (0) at (0, 0) {};
		\node [style=none] (1) at (0, 0.25) {};
		\node [style=none, font={\scriptsize}] (3) at (0, 0.5) {$\zero$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/lemma-dangling-unitor-distribution/lemma-dangling-unitor-distribution_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=contraction] (0)  at (-0.125, -0.15) {};
		\node [style=contraction] (1)  at (-0.125, 0.25) {};
		\node [style=none] (2)  at (-0.375, 0.75) {};
		\node [style=none] (3)  at (0.125, 0.75) {};
		\node [style=none] (4)  at (-0.375, -0.75) {};
		\node [style=dot] (5)  at (0.375, -0.75) {};
		\node [style=box, font={\tiny}] (6)  at (0.225, -0.475) {$\lambda$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (4.center);
		\draw (0) to (6);
		\draw (1) to (0);
		\draw (1) to (3.center);
		\draw (2.center) to (1);
		\draw (6) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-dangling-unitor-distribution/lemma-dangling-unitor-distribution_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (21)  at (-0.375, 0.75) {};
		\node [style=none] (22)  at (0.125, 0.75) {};
		\node [style=none] (23)  at (-0.375, -0.75) {};
		\node [style=dot] (24)  at (0.375, -0.75) {};
		\node [style=box, font={\tiny}] (25)  at (0.225, -0.475) {$\lambda$};
		\node [style=small-contraction] (26)  at (-0.375, -0.125) {};
		\node [style=small-contraction] (27)  at (0.125, -0.125) {};
		\node [style=small-contraction] (28)  at (-0.375, 0.375) {};
		\node [style=small-contraction] (29)  at (0.125, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (21.center) to (28);
		\draw (25) to (24);
		\draw (26) to (23.center);
		\draw (26) to (29);
		\draw (27) to (28);
		\draw (27) to (29);
		\draw (27) to (25);
		\draw (28) to (26);
		\draw (29) to (22.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-dangling-unitor-distribution/lemma-dangling-unitor-distribution_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (31)  at (-0.375, 0.75) {};
		\node [style=none] (32)  at (0.125, 0.75) {};
		\node [style=none] (33)  at (-0.375, -0.75) {};
		\node [style=dot] (34)  at (0.375, -0.75) {};
		\node [style=small-contraction] (36)  at (-0.375, -0.125) {};
		\node [style=small-contraction] (37)  at (0.375, -0.375) {};
		\node [style=small-contraction] (38)  at (-0.375, 0.375) {};
		\node [style=small-contraction] (39)  at (0.125, 0.375) {};
		\node [style=box, font={\tiny}] (40)  at (0.0, -0.1) {$\lambda$};
		\node [style=box, font={\tiny}] (41)  at (0.375, 0.025) {$\lambda$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (31.center) to (38);
		\draw (36) to (33.center);
		\draw (36) to (39);
		\draw (37) to (40);
		\draw (37) to (41);
		\draw (37) to (34);
		\draw (38) to (36);
		\draw (39) to (32.center);
		\draw (40) to (38);
		\draw (41) to (39);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-dangling-unitor-distribution/lemma-dangling-unitor-distribution_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (43)  at (-0.25, 0.75) {};
		\node [style=none] (44)  at (0.25, 0.75) {};
		\node [style=none] (45)  at (0.0, -0.75) {};
		\node [style=dot] (46)  at (0.5, -0.375) {};
		\node [style=contraction] (47)  at (0.0, -0.125) {};
		\node [style=contraction] (49)  at (-0.25, 0.375) {};
		\node [style=contraction] (50)  at (0.25, 0.375) {};
		\node [style=box, font={\tiny}] (52)  at (0.5, 0.025) {$\lambda$};
		\node [style=dot] (53)  at (-0.5, -0.375) {};
		\node [style=box, font={\tiny}] (54)  at (-0.5, 0.025) {$\lambda$};
		\node [style=none, font={\tiny}, text=gray] (55)  at (-0.75, -0.175) {$s_0$};
		\node [style=none, font={\tiny}, text=gray] (56)  at (0.75, -0.175) {$s_1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (43.center) to (49);
		\draw (46) to (52);
		\draw (47) to (45.center);
		\draw (47) to (50);
		\draw (49) to (47);
		\draw (50) to (44.center);
		\draw (52) to (50);
		\draw (53) to (54);
		\draw (54) to (49);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-dangling-unitor-through-iso-boxempty/lemma-dangling-unitor-through-iso-boxempty_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2)  at (-1.1, -0.625) {};
		\node [style=none] (3)  at (-0.35, -0.625) {};
		\node [style=none] (6)  at (0.15, -0.625) {};
		\node [style=none] (7)  at (0.9, -0.625) {};
		\node [style=small-contraction] (10)  at (-1.1, -0.125) {};
		\node [style=small-contraction] (11)  at (-0.35, -0.125) {};
		\node [style=none] (12)  at (-0.675, -0.25) {...};
		\node [style=small-contraction] (13)  at (0.15, -0.125) {};
		\node [style=small-contraction] (14)  at (0.9, -0.125) {};
		\node [style=none] (15)  at (0.475, -0.25) {...};
		\node [style=dot] (16)  at (-1.25, 0.625) {};
		\node [style=none] (17)  at (-1.25, 0.875) {};
		\node [style=dot] (18)  at (-0.85, 0.625) {};
		\node [style=none] (19)  at (-0.85, 0.875) {};
		\node [style=none] (20)  at (-1.05, 0.75) {...};
		\node [style=dot] (21)  at (-0.075, 0.625) {};
		\node [style=none] (22)  at (-0.075, 0.875) {};
		\node [style=dot] (23)  at (0.325, 0.625) {};
		\node [style=none] (24)  at (0.325, 0.875) {};
		\node [style=none] (25)  at (0.125, 0.75) {...};
		\node [style=none] (26)  at (0.675, 0.625) {};
		\node [style=none] (27)  at (1.075, 0.625) {};
		\node [style=none] (28)  at (1.325, 0.625) {};
		\node [style=none] (29)  at (1.725, 0.625) {};
		\node [style=none] (30)  at (0.675, 0.875) {};
		\node [style=none] (31)  at (1.075, 0.875) {};
		\node [style=none] (32)  at (0.875, 0.75) {...};
		\node [style=none] (33)  at (1.325, 0.875) {};
		\node [style=none] (34)  at (1.725, 0.875) {};
		\node [style=none] (35)  at (1.525, 0.75) {...};
		\node [style=none] (36)  at (-0.45, 0.75) {...};
		\node [style=small-contraction] (37)  at (-1.1, -0.4) {};
		\node [style=dot] (38)  at (-1.725, -0.875) {};
		\node [style=box, font={\tiny}] (39)  at (-1.475, -0.625) {$\lambda$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=30, looseness=0.50] (10) to (26.center);
		\draw (10) to (16);
		\draw (10) to (18);
		\draw (10) to (37);
		\draw [in=-90, out=30, looseness=0.50] (11) to (27.center);
		\draw (11) to (21);
		\draw (11) to (23);
		\draw (11) to (3.center);
		\draw [in=-90, out=30, looseness=0.50] (13) to (28.center);
		\draw (13) to (16);
		\draw (13) to (21);
		\draw (13) to (6.center);
		\draw [in=-90, out=45, looseness=0.50] (14) to (29.center);
		\draw (14) to (23);
		\draw (14) to (7.center);
		\draw (17.center) to (16);
		\draw (18) to (14);
		\draw (19.center) to (18);
		\draw (22.center) to (21);
		\draw (24.center) to (23);
		\draw (28.center) to (33.center);
		\draw (29.center) to (34.center);
		\draw (30.center) to (26.center);
		\draw (31.center) to (27.center);
		\draw (37) to (2.center);
		\draw (39) to (38);
		\draw (39) to (37);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-dangling-unitor-through-iso-boxempty/lemma-dangling-unitor-through-iso-boxempty_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (41)  at (-1.2, -0.875) {};
		\node [style=none] (42)  at (-0.45, -0.875) {};
		\node [style=none] (43)  at (0.05, -0.875) {};
		\node [style=none] (44)  at (0.8, -0.875) {};
		\node [style=small-contraction] (45)  at (-1.2, -0.625) {};
		\node [style=small-contraction] (46)  at (-0.45, -0.625) {};
		\node [style=none] (47)  at (-0.775, -0.75) {...};
		\node [style=small-contraction] (48)  at (0.05, -0.625) {};
		\node [style=small-contraction] (49)  at (0.8, -0.625) {};
		\node [style=none] (50)  at (0.375, -0.75) {...};
		\node [style=dot] (51)  at (-1.35, 0.625) {};
		\node [style=none] (52)  at (-1.35, 0.875) {};
		\node [style=dot] (53)  at (-0.95, 0.625) {};
		\node [style=none] (54)  at (-0.95, 0.875) {};
		\node [style=none] (55)  at (-1.15, 0.75) {...};
		\node [style=dot] (56)  at (-0.175, 0.625) {};
		\node [style=none] (57)  at (-0.175, 0.875) {};
		\node [style=dot] (58)  at (0.225, 0.625) {};
		\node [style=none] (59)  at (0.225, 0.875) {};
		\node [style=none] (60)  at (0.025, 0.75) {...};
		\node [style=small-contraction] (61)  at (0.575, 0.625) {};
		\node [style=none] (62)  at (1.225, 0.375) {};
		\node [style=none] (63)  at (1.475, 0.375) {};
		\node [style=none] (64)  at (1.875, 0.375) {};
		\node [style=none] (65)  at (0.575, 0.875) {};
		\node [style=none] (66)  at (1.225, 0.875) {};
		\node [style=none] (67)  at (1.025, 0.75) {...};
		\node [style=none] (68)  at (1.475, 0.875) {};
		\node [style=none] (69)  at (1.875, 0.875) {};
		\node [style=none] (70)  at (1.675, 0.75) {...};
		\node [style=none] (71)  at (-0.55, 0.75) {...};
		\node [style=small-contraction] (72)  at (-1.5, -0.1) {};
		\node [style=dot] (73)  at (-1.875, -0.575) {};
		\node [style=box, font={\tiny}] (74)  at (-1.725, -0.325) {$\lambda$};
		\node [style=small-contraction] (75)  at (-1.175, 0.05) {};
		\node [style=dot] (76)  at (-0.75, -0.2) {};
		\node [style=box, font={\tiny}] (77)  at (-0.95, -0.075) {$\lambda$};
		\node [style=dot] (79)  at (0.85, 0.15) {};
		\node [style=box, font={\tiny}] (80)  at (0.75, 0.375) {$\lambda$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=30, looseness=0.50] (45) to (61);
		\draw (45) to (41.center);
		\draw [in=-90, out=30, looseness=0.50] (46) to (62.center);
		\draw (46) to (56);
		\draw (46) to (58);
		\draw (46) to (42.center);
		\draw [in=-90, out=30, looseness=0.50] (48) to (63.center);
		\draw (48) to (51);
		\draw (48) to (56);
		\draw (48) to (43.center);
		\draw [in=-90, out=45, looseness=0.50] (49) to (64.center);
		\draw (49) to (58);
		\draw (49) to (44.center);
		\draw (51) to (72);
		\draw (52.center) to (51);
		\draw (53) to (49);
		\draw (54.center) to (53);
		\draw (57.center) to (56);
		\draw (59.center) to (58);
		\draw (63.center) to (68.center);
		\draw (64.center) to (69.center);
		\draw (65.center) to (61);
		\draw (66.center) to (62.center);
		\draw (72) to (45);
		\draw (73) to (72);
		\draw (75) to (53);
		\draw (75) to (45);
		\draw (76) to (75);
		\draw (79) to (61);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-dangling-unitor-through-iso-boxempty/lemma-dangling-unitor-through-iso-boxempty_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (82)  at (-1.463, -1.0) {};
		\node [style=none] (83)  at (-0.712, -1.0) {};
		\node [style=none] (84)  at (-0.212, -1.0) {};
		\node [style=none] (85)  at (0.538, -1.0) {};
		\node [style=small-contraction] (86)  at (-1.463, -0.75) {};
		\node [style=small-contraction] (87)  at (-0.712, -0.75) {};
		\node [style=none] (88)  at (-1.038, -0.875) {...};
		\node [style=small-contraction] (89)  at (-0.212, -0.75) {};
		\node [style=small-contraction] (90)  at (0.538, -0.75) {};
		\node [style=none] (91)  at (0.112, -0.875) {...};
		\node [style=dot] (92)  at (-1.613, -0.25) {};
		\node [style=none] (93)  at (-1.613, 1.0) {};
		\node [style=dot] (94)  at (-1.213, -0.25) {};
		\node [style=none] (95)  at (-1.213, 1.0) {};
		\node [style=none] (96)  at (-1.413, -0.125) {...};
		\node [style=dot] (97)  at (-0.438, 0.5) {};
		\node [style=none] (98)  at (-0.438, 1.0) {};
		\node [style=dot] (99)  at (-0.038, 0.5) {};
		\node [style=none] (100)  at (-0.038, 1.0) {};
		\node [style=none] (101)  at (-0.238, 0.875) {...};
		\node [style=none] (102)  at (0.312, 0.25) {};
		\node [style=none] (103)  at (0.962, 0.25) {};
		\node [style=none] (104)  at (1.212, 0.25) {};
		\node [style=none] (105)  at (1.613, 0.25) {};
		\node [style=none] (106)  at (0.312, 1.0) {};
		\node [style=none] (107)  at (0.962, 1.0) {};
		\node [style=none] (108)  at (0.762, 0.875) {...};
		\node [style=none] (109)  at (1.212, 1.0) {};
		\node [style=none] (110)  at (1.613, 1.0) {};
		\node [style=none] (111)  at (1.413, 0.875) {...};
		\node [style=none] (112)  at (-0.812, 0.625) {...};
		\node [style=box, font={\tiny}] (115)  at (-0.938, -0.075) {$\lambda$};
		\node [style=box, font={\tiny}] (118)  at (-0.863, 0.275) {$\lambda$};
		\node [style=small-contraction] (121)  at (0.312, 0.75) {};
		\node [style=dot] (122)  at (0.587, 0.225) {};
		\node [style=box, font={\tiny}] (123)  at (0.587, 0.525) {$\lambda$};
		\node [style=small-contraction] (124)  at (-1.613, 0.5) {};
		\node [style=small-contraction] (125)  at (-1.213, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=30, looseness=0.50] (86) to (102.center);
		\draw (86) to (82.center);
		\draw (86) to (92);
		\draw (86) to (94);
		\draw [in=-90, out=30, looseness=0.50] (87) to (103.center);
		\draw (87) to (97);
		\draw (87) to (99);
		\draw (87) to (83.center);
		\draw [in=-90, out=30, looseness=0.50] (89) to (104.center);
		\draw (89) to (92);
		\draw (89) to (97);
		\draw (89) to (84.center);
		\draw [in=-90, out=45, looseness=0.50] (90) to (105.center);
		\draw (90) to (99);
		\draw (90) to (85.center);
		\draw (93.center) to (124);
		\draw (94) to (90);
		\draw (94) to (125);
		\draw (98.center) to (97);
		\draw (100.center) to (99);
		\draw (104.center) to (109.center);
		\draw (105.center) to (110.center);
		\draw (106.center) to (121);
		\draw (107.center) to (103.center);
		\draw (121) to (102.center);
		\draw (121) to (123);
		\draw (123) to (122);
		\draw (124) to (89);
		\draw (124) to (92);
		\draw (125) to (90);
		\draw (125) to (95.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-dangling-unitor-through-iso-boxempty/lemma-dangling-unitor-through-iso-boxempty_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (127)  at (-1.462, -1.125) {};
		\node [style=none] (128)  at (-0.712, -1.125) {};
		\node [style=none] (129)  at (-0.212, -1.125) {};
		\node [style=none] (130)  at (0.538, -1.125) {};
		\node [style=small-contraction] (131)  at (-1.462, -0.875) {};
		\node [style=small-contraction] (132)  at (-0.712, -0.875) {};
		\node [style=none] (133)  at (-1.037, -1.0) {...};
		\node [style=small-contraction] (134)  at (-0.212, -0.875) {};
		\node [style=small-contraction] (135)  at (0.538, -0.875) {};
		\node [style=none] (136)  at (0.112, -1.0) {...};
		\node [style=dot] (137)  at (-1.612, -0.125) {};
		\node [style=none] (138)  at (-1.612, 1.125) {};
		\node [style=dot] (139)  at (-1.212, -0.125) {};
		\node [style=none] (140)  at (-1.212, 1.125) {};
		\node [style=none] (141)  at (-1.412, 0.0) {...};
		\node [style=dot] (142)  at (-0.438, -0.125) {};
		\node [style=none] (143)  at (-0.438, 1.125) {};
		\node [style=dot] (144)  at (-0.037, -0.125) {};
		\node [style=none] (145)  at (-0.037, 1.125) {};
		\node [style=none] (146)  at (-0.237, 1.0) {...};
		\node [style=none] (147)  at (0.312, -0.125) {};
		\node [style=none] (148)  at (0.963, -0.125) {};
		\node [style=none] (149)  at (1.212, -0.125) {};
		\node [style=none] (150)  at (1.612, -0.125) {};
		\node [style=none] (151)  at (0.312, 1.125) {};
		\node [style=none] (152)  at (0.963, 1.125) {};
		\node [style=none] (153)  at (0.763, 1.0) {...};
		\node [style=none] (154)  at (1.212, 1.125) {};
		\node [style=none] (155)  at (1.612, 1.125) {};
		\node [style=none] (156)  at (1.413, 1.0) {...};
		\node [style=none] (157)  at (-0.812, 0.0) {...};
		\node [style=box, font={\tiny}] (158)  at (-0.888, 0.5) {$\lambda$};
		\node [style=box, font={\tiny}] (159)  at (-0.688, 0.75) {$\lambda$};
		\node [style=small-contraction] (160)  at (0.312, 0.875) {};
		\node [style=dot] (161)  at (0.763, 0.475) {};
		\node [style=box, font={\tiny}] (162)  at (0.562, 0.675) {$\lambda$};
		\node [style=small-contraction] (163)  at (-1.612, 0.675) {};
		\node [style=small-contraction] (164)  at (-1.212, 0.875) {};
		\node [style=small-contraction] (165)  at (1.212, -0.075) {};
		\node [style=small-contraction] (166)  at (1.612, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=30, looseness=0.50] (131) to (147.center);
		\draw (131) to (127.center);
		\draw (131) to (137);
		\draw (131) to (139);
		\draw [in=-90, out=30, looseness=0.50] (132) to (148.center);
		\draw (132) to (142);
		\draw (132) to (144);
		\draw (132) to (128.center);
		\draw [in=-90, out=30, looseness=0.50] (134) to (149.center);
		\draw (134) to (137);
		\draw (134) to (142);
		\draw (134) to (129.center);
		\draw [in=-90, out=45, looseness=0.50] (135) to (150.center);
		\draw (135) to (144);
		\draw (135) to (130.center);
		\draw (138.center) to (163);
		\draw (139) to (135);
		\draw (140.center) to (164);
		\draw (143.center) to (142);
		\draw (145.center) to (144);
		\draw (149.center) to (165);
		\draw (151.center) to (160);
		\draw (152.center) to (148.center);
		\draw (155.center) to (166);
		\draw (160) to (147.center);
		\draw (161) to (160);
		\draw (163) to (165);
		\draw (163) to (137);
		\draw (164) to (166);
		\draw (164) to (139);
		\draw (165) to (154.center);
		\draw (166) to (150.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-dangling-unitor-through-iso-boxempty/lemma-dangling-unitor-through-iso-boxempty_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (168)  at (-1.338, -1.0) {};
		\node [style=none] (169)  at (-0.588, -1.0) {};
		\node [style=none] (170)  at (-0.088, -1.0) {};
		\node [style=none] (171)  at (0.662, -1.0) {};
		\node [style=small-contraction] (172)  at (-1.338, -0.75) {};
		\node [style=small-contraction] (173)  at (-0.588, -0.75) {};
		\node [style=none] (174)  at (-0.912, -0.875) {...};
		\node [style=small-contraction] (175)  at (-0.088, -0.75) {};
		\node [style=small-contraction] (176)  at (0.662, -0.75) {};
		\node [style=none] (177)  at (0.238, -0.875) {...};
		\node [style=dot] (178)  at (-1.488, 0.0) {};
		\node [style=none] (179)  at (-1.488, 0.25) {};
		\node [style=dot] (180)  at (-1.088, 0.0) {};
		\node [style=none] (181)  at (-1.088, 0.25) {};
		\node [style=none] (182)  at (-1.287, 0.125) {...};
		\node [style=dot] (183)  at (-0.312, 0.0) {};
		\node [style=none] (184)  at (-0.312, 0.25) {};
		\node [style=dot] (185)  at (0.088, 0.0) {};
		\node [style=none] (186)  at (0.088, 0.25) {};
		\node [style=none] (187)  at (-0.113, 0.125) {...};
		\node [style=none] (188)  at (0.438, 0.0) {};
		\node [style=none] (189)  at (0.838, 0.0) {};
		\node [style=none] (190)  at (1.088, 0.0) {};
		\node [style=none] (191)  at (1.488, 0.0) {};
		\node [style=none] (192)  at (0.438, 0.25) {};
		\node [style=none] (193)  at (0.838, 0.25) {};
		\node [style=none] (194)  at (0.637, 0.125) {...};
		\node [style=none] (195)  at (1.088, 0.25) {};
		\node [style=none] (196)  at (1.488, 0.25) {};
		\node [style=none] (197)  at (1.287, 0.125) {...};
		\node [style=none] (198)  at (-0.688, 0.125) {...};
		\node [style=none] (199)  at (-1.688, 0.25) {};
		\node [style=none] (200)  at (1.688, 0.25) {};
		\node [style=none] (201)  at (-1.688, 0.75) {};
		\node [style=none] (202)  at (1.688, 0.75) {};
		\node [style=none] (203)  at (-1.312, 0.75) {};
		\node [style=none] (204)  at (-1.312, 1.0) {};
		\node [style=none] (205)  at (1.438, 0.75) {};
		\node [style=none] (206)  at (1.438, 1.0) {};
		\node [style=none] (207)  at (0.062, 0.875) {...};
		\node [style=none] (208)  at (0.062, 0.5) {$\nu$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=30, looseness=0.50] (172) to (188.center);
		\draw (172) to (168.center);
		\draw (172) to (178);
		\draw (172) to (180);
		\draw [in=-90, out=30, looseness=0.50] (173) to (189.center);
		\draw (173) to (183);
		\draw (173) to (185);
		\draw (173) to (169.center);
		\draw [in=-90, out=30, looseness=0.50] (175) to (190.center);
		\draw (175) to (178);
		\draw (175) to (183);
		\draw (175) to (170.center);
		\draw [in=-90, out=45, looseness=0.50] (176) to (191.center);
		\draw (176) to (185);
		\draw (176) to (171.center);
		\draw (179.center) to (178);
		\draw (180) to (176);
		\draw (180) to (181.center);
		\draw (184.center) to (183);
		\draw (186.center) to (185);
		\draw (191.center) to (196.center);
		\draw (192.center) to (188.center);
		\draw (193.center) to (189.center);
		\draw (195.center) to (190.center);
		\draw (200.center) to (199.center);
		\draw (201.center) to (199.center);
		\draw (202.center) to (201.center);
		\draw (202.center) to (200.center);
		\draw (204.center) to (203.center);
		\draw (206.center) to (205.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-scalar-on-different-worlds/lemma-scalar-on-different-worlds_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (-0.25, 0.375) {};
		\node [style=box, font={\tiny}] (1)  at (-0.25, 0.0) {$\lambda$};
		\node [style=dot] (2)  at (-0.25, -0.375) {};
		\node [style=none, font={\tiny}, text=gray] (3)  at (0.25, 0.275) {$\{a\}{\sqcup}w$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0);
		\draw (1) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-scalar-on-different-worlds/lemma-scalar-on-different-worlds_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (5)  at (0.037, 0.75) {};
		\node [style=box, font={\tiny}] (6)  at (0.037, -0.375) {$\lambda$};
		\node [style=dot] (7)  at (0.037, -0.75) {};
		\node [style=none, font={\tiny}, text=gray] (8)  at (-0.287, 0.15) {$\{a\}$};
		\node [style=small-contraction] (9)  at (0.037, 0.45) {};
		\node [style=small-contraction] (10)  at (0.037, -0.05) {};
		\node [style=none, font={\tiny}, text=gray] (11)  at (0.287, 0.15) {$w$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5) to (9);
		\draw (6) to (7);
		\draw [bend left=45, looseness=1.25] (10) to (9);
		\draw [bend right=45, looseness=1.25] (10) to (9);
		\draw (10) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-scalar-on-different-worlds/lemma-scalar-on-different-worlds_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (13)  at (0.037, 0.75) {};
		\node [style=dot] (15)  at (0.037, -0.75) {};
		\node [style=none, font={\tiny}, text=gray] (16)  at (-0.388, 0.3) {$\{a\}$};
		\node [style=small-contraction] (17)  at (0.037, 0.45) {};
		\node [style=small-contraction] (18)  at (0.037, -0.425) {};
		\node [style=none, font={\tiny}, text=gray] (19)  at (0.388, 0.3) {$w$};
		\node [style=box, font={\tiny}] (20)  at (-0.213, -0.0) {$\lambda$};
		\node [style=box, font={\tiny}] (21)  at (0.287, -0.0) {$\lambda$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (13) to (17);
		\draw [bend left=45, looseness=1.25] (18) to (17);
		\draw [bend right=45, looseness=1.25] (18) to (17);
		\draw (18) to (15);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-scalar-on-different-worlds/lemma-scalar-on-different-worlds_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (23)  at (-0.238, 0.375) {};
		\node [style=box, font={\tiny}] (24)  at (-0.238, 0.0) {$\lambda$};
		\node [style=dot] (25)  at (-0.238, -0.375) {};
		\node [style=dot] (27)  at (0.262, 0.375) {};
		\node [style=box, font={\tiny}] (28)  at (0.262, 0.0) {$\lambda$};
		\node [style=dot] (29)  at (0.262, -0.375) {};
		\node [style=none, font={\tiny}, text=gray] (30)  at (-0.488, 0.175) {$\{a\}$};
		\node [style=none, font={\tiny}, text=gray] (31)  at (0.487, 0.175) {$w$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (24) to (23);
		\draw (24) to (25);
		\draw (28) to (27);
		\draw (28) to (29);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-scalar-on-world/lemma-scalar-on-world_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.237, 0.375) {};
		\node [style=box, font={\tiny}] (1)  at (-0.237, 0.0) {$\lambda$};
		\node [style=none] (2)  at (-0.237, -0.375) {};
		\node [style=dot] (3)  at (0.263, 0.375) {};
		\node [style=box, font={\tiny}] (4)  at (0.263, 0.0) {$\mu$};
		\node [style=dot] (5)  at (0.263, -0.375) {};
		\node [style=none, font={\tiny}, text=gray] (6)  at (-0.487, 0.175) {$w$};
		\node [style=none, font={\tiny}, text=gray] (7)  at (0.488, 0.175) {$w$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
		\draw (1) to (2.center);
		\draw (4) to (3);
		\draw (4) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-scalar-on-world/lemma-scalar-on-world_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (9)  at (-0.113, 0.25) {};
		\node [style=box, font={\tiny}] (10)  at (-0.113, -0.625) {$\lambda$};
		\node [style=none] (11)  at (-0.113, -1.0) {};
		\node [style=dot] (12)  at (0.137, 1.0) {};
		\node [style=box, font={\tiny}] (13)  at (0.137, 0.625) {$\mu$};
		\node [style=dot] (14)  at (0.137, 0.25) {};
		\node [style=none, font={\tiny}, text=gray] (15)  at (-0.363, -0.45) {$w$};
		\node [style=none, font={\tiny}, text=gray] (16)  at (0.362, 0.8) {$w$};
		\node [style=dot] (17)  at (-0.113, -0.25) {};
		\node [style=dot] (18)  at (0.112, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10) to (9.center);
		\draw (10) to (11.center);
		\draw (13) to (12);
		\draw (13) to (14);
		\draw [in=15, out=-105] (18) to (17);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-scalar-on-world/lemma-scalar-on-world_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (20)  at (-0.113, 0.5) {};
		\node [style=box, font={\tiny}] (21)  at (-0.113, -0.375) {$\lambda$};
		\node [style=none] (22)  at (-0.113, -0.75) {};
		\node [style=dot] (23)  at (0.137, 0.75) {};
		\node [style=box, font={\tiny}] (24)  at (0.137, 0.375) {$\mu$};
		\node [style=none, font={\tiny}, text=gray] (26)  at (-0.363, -0.2) {$w$};
		\node [style=none, font={\tiny}, text=gray] (27)  at (0.362, 0.55) {$w$};
		\node [style=dot] (28)  at (-0.113, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (21) to (20.center);
		\draw (21) to (22.center);
		\draw (24) to (23);
		\draw [in=45, out=-90] (24) to (28);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-scalar-on-world/lemma-scalar-on-world_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (30)  at (-0.05, 0.875) {};
		\node [style=box, font={\tiny}] (31)  at (-0.05, -0.5) {$\lambda$};
		\node [style=none] (32)  at (-0.05, -0.875) {};
		\node [style=dot] (33)  at (0.2, 0.625) {};
		\node [style=none, font={\tiny}, text=gray] (36)  at (-0.2, 0.675) {$w$};
		\node [style=dot] (37)  at (-0.05, 0.375) {};
		\node [style=box, font={\tiny}] (38)  at (-0.075, -0.0) {$\mu$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (31) to (30.center);
		\draw (31) to (32.center);
		\draw [in=45, out=-105, looseness=1.25] (33) to (37);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-scalar-on-world/lemma-scalar-on-world_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (40)  at (0.125, 0.375) {};
		\node [style=box, font={\tiny}] (41)  at (0.125, 0.0) {$\lambda\mu$};
		\node [style=none] (42)  at (0.125, -0.375) {};
		\node [style=none, font={\tiny}, text=gray] (43)  at (-0.125, 0.175) {$w$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (41) to (40.center);
		\draw (41) to (42.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/nat_gen_bin/nat_gen_bin_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-1.5, -1.125) {};
		\node [style=none] (1)  at (-1.75, -0.125) {};
		\node [style=none] (2)  at (-1.75, -0.625) {};
		\node [style=none] (3)  at (1.75, -0.625) {};
		\node [style=none] (4)  at (1.75, -0.125) {};
		\node [style=none] (5)  at (-1.5, -0.625) {};
		\node [style=none] (6)  at (-1.5, -0.125) {};
		\node [style=none] (8)  at (0.0, -0.375) {$f$};
		\node [style=contraction] (9)  at (-1.5, 0.375) {};
		\node [style=contraction] (10)  at (1.5, 0.375) {};
		\node [style=none] (11)  at (1.5, -0.125) {};
		\node [style=none] (12)  at (1.5, -0.625) {};
		\node [style=none] (13)  at (1.5, -1.125) {};
		\node [style=none] (14)  at (-2.25, 1.125) {};
		\node [style=none] (15)  at (-0.75, 1.125) {};
		\node [style=none] (16)  at (0.75, 1.125) {};
		\node [style=none] (17)  at (2.25, 1.125) {};
		\node [style=none] (18)  at (-1.5, 0.875) {\footnotesize $\cdots$};
		\node [style=none] (19)  at (-2.25, 1.375) {$w_1\backslash u$};
		\node [style=none] (20)  at (-0.75, 1.375) {$w_n \backslash u$};
		\node [style=none] (21)  at (0.75, 1.375) {$w_1 \cap u$};
		\node [style=none] (22)  at (2.25, 1.375) {$w_n \cap u$};
		\node [style=none] (23)  at (-1.5, -1.375) {$v_1$};
		\node [style=none] (24)  at (1.5, -1.375) {$v_m$};
		\node [style=none] (50)  at (0.0, 0.125) {$\cdots$};
		\node [style=none] (51)  at (0.0, -0.875) {$\cdots$};
		\node [style=none] (75)  at (1.5, 0.875) {\footnotesize $\cdots$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (1.center) to (2.center);
		\draw [style=very thick] (2.center) to (3.center);
		\draw [style=very thick] (3.center) to (4.center);
		\draw [style=very thick] (4.center) to (1.center);
		\draw (5.center) to (0.center);
		\draw (9) to (6.center);
		\draw [bend right=15, looseness=0.75] (9) to (16.center);
		\draw (10) to (11.center);
		\draw [bend right] (10) to (17.center);
		\draw (12.center) to (13.center);
		\draw [bend right] (14.center) to (9);
		\draw [bend right=15, looseness=0.75] (15.center) to (10);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/nat_gen_bin/nat_gen_bin_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (32)  at (-1.5, -1.125) {};
		\node [style=contraction] (34)  at (-1.5, -0.375) {};
		\node [style=contraction] (35)  at (1.5, -0.375) {};
		\node [style=none] (36)  at (1.5, -1.125) {};
		\node [style=none] (39)  at (-2.25, 0.125) {};
		\node [style=none] (40)  at (-0.75, 0.125) {};
		\node [style=none] (41)  at (0.75, 0.125) {};
		\node [style=none] (42)  at (2.25, 0.125) {};
		\node [style=none] (44)  at (-2.25, 1.375) {$w_1\backslash u$};
		\node [style=none] (45)  at (-0.75, 1.375) {$w_n \backslash u$};
		\node [style=none] (46)  at (0.75, 1.375) {$w_1 \cap u$};
		\node [style=none] (47)  at (2.25, 1.375) {$w_n\cap u$};
		\node [style=none] (48)  at (-1.5, -1.375) {$v_1$};
		\node [style=none] (49)  at (1.5, -1.375) {$v_m$};
		\node [style=none] (52)  at (-2.5, 0.625) {};
		\node [style=none] (53)  at (-2.5, 0.125) {};
		\node [style=none] (54)  at (-0.5, 0.625) {};
		\node [style=none] (55)  at (-0.5, 0.125) {};
		\node [style=none] (56)  at (0.5, 0.625) {};
		\node [style=none] (57)  at (0.5, 0.125) {};
		\node [style=none] (58)  at (2.5, 0.625) {};
		\node [style=none] (59)  at (2.5, 0.125) {};
		\node [style=none] (62)  at (-2.25, 0.625) {};
		\node [style=none] (63)  at (-0.75, 0.625) {};
		\node [style=none] (64)  at (-2.25, 1.125) {};
		\node [style=none] (65)  at (-0.75, 1.125) {};
		\node [style=none] (67)  at (2.25, 1.125) {};
		\node [style=none] (68)  at (2.25, 0.625) {};
		\node [style=none] (69)  at (0.75, 0.625) {};
		\node [style=none] (70)  at (0.75, 1.125) {};
		\node [style=none] (73)  at (-1.5, 0.375) {$f\backslash u$};
		\node [style=none] (74)  at (1.5, 0.375) {$f \cap u$};
		\node [style=none] (76)  at (-1.5, 0.875) {\footnotesize $\cdots$};
		\node [style=none] (77)  at (1.5, 0.875) {\footnotesize $\cdots$};
		\node [style=none] (78)  at (-1.5, -0.125) {\footnotesize $\cdots$};
		\node [style=none] (79)  at (1.5, -0.125) {\footnotesize $\cdots$};
		\node [style=none] (80)  at (0.0, -0.875) {$\cdots$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (34) to (32.center);
		\draw [bend right=15, looseness=0.75] (34) to (41.center);
		\draw (35) to (36.center);
		\draw [bend right] (35) to (42.center);
		\draw [bend right] (39.center) to (34);
		\draw [bend right=15, looseness=0.75] (40.center) to (35);
		\draw [style=very thick] (52.center) to (54.center);
		\draw [style=very thick] (53.center) to (52.center);
		\draw [style=very thick] (54.center) to (55.center);
		\draw [style=very thick] (55.center) to (53.center);
		\draw [style=very thick] (56.center) to (57.center);
		\draw [style=very thick] (56.center) to (58.center);
		\draw [style=very thick] (58.center) to (59.center);
		\draw [style=very thick] (59.center) to (57.center);
		\draw (64.center) to (62.center);
		\draw (65.center) to (63.center);
		\draw (67.center) to (68.center);
		\draw (70.center) to (69.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/nat_induced_proof/nat_induced_proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=contraction] (45)  at (-0.5, 0.25) {};
		\node [style=contraction] (46)  at (0.5, 0.25) {};
		\node [style=none] (48)  at (0.0, 0.75) {$\cdots$};
		\node [style=none] (49)  at (0.0, -0.75) {};
		\node [style=none] (50)  at (0.0, -1.0) {$\sqcup^n(w_i \sqcup v_i)$};
		\node [style=none] (51)  at (-1.0, 0.75) {};
		\node [style=none] (52)  at (-0.5, 0.75) {};
		\node [style=none] (53)  at (0.5, 0.75) {};
		\node [style=none] (54)  at (1.0, 0.75) {};
		\node [style=none] (55)  at (-1.0, 1.0) {$w_1$};
		\node [style=none] (56)  at (-0.5, 1.0) {$v_1$};
		\node [style=none] (57)  at (0.5, 1.0) {$w_n$};
		\node [style=none] (58)  at (1.0, 1.0) {$v_n$};
		\node [style=plus] (97)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (45) to (97);
		\draw [bend right] (46) to (54.center);
		\draw [bend left] (46) to (97);
		\draw [bend right] (51.center) to (45);
		\draw [bend right=15] (52.center) to (46);
		\draw [bend left=15] (53.center) to (45);
		\draw (97) to (49.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/nat_induced_proof/nat_induced_proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=contraction] (100)  at (-0.5, 0.75) {};
		\node [style=contraction] (101)  at (0.5, 0.75) {};
		\node [style=none] (102)  at (0.0, 1.25) {$\cdots$};
		\node [style=none] (104)  at (0.0, -1.5) {$\sqcup^n(w_i \sqcup v_i)$};
		\node [style=none] (105)  at (-1.0, 1.25) {};
		\node [style=none] (106)  at (-0.5, 1.25) {};
		\node [style=none] (107)  at (0.5, 1.25) {};
		\node [style=none] (108)  at (1.0, 1.25) {};
		\node [style=none] (109)  at (-1.0, 1.5) {$w_1$};
		\node [style=none] (110)  at (-0.5, 1.5) {$v_1$};
		\node [style=none] (111)  at (0.5, 1.5) {$w_n$};
		\node [style=none] (112)  at (1.0, 1.5) {$v_n$};
		\node [style=plus] (113)  at (0.0, 0.25) {};
		\node [style=contraction] (114)  at (0.0, -0.25) {};
		\node [style=contraction] (115)  at (0.0, -1.0) {};
		\node [style=none] (116)  at (0.0, -1.25) {};
		\node [style=none] (117)  at (0.0, -0.625) {$\cdots$};
		\node [style=none] (118)  at (-1.0, -0.625) {$w_1 \sqcup v_1$};
		\node [style=none] (119)  at (1.0, -0.625) {$w_n \sqcup v_n$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (100) to (113);
		\draw [bend right] (101) to (108.center);
		\draw [bend left] (101) to (113);
		\draw [bend right] (105.center) to (100);
		\draw [bend right=15] (106.center) to (101);
		\draw [bend left=15] (107.center) to (100);
		\draw (113) to (114);
		\draw [bend right=45, looseness=1.25] (114) to (115);
		\draw [bend left=45, looseness=1.25] (114) to (115);
		\draw (115) to (116.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/nat_induced_proof/nat_induced_proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=contraction] (121)  at (-0.5, 0.75) {};
		\node [style=contraction] (122)  at (0.5, 0.75) {};
		\node [style=none] (123)  at (0.0, 1.25) {$\cdots$};
		\node [style=none] (124)  at (0.0, -1.5) {$\sqcup^n(w_i \sqcup v_i)$};
		\node [style=none] (125)  at (-1.0, 1.25) {};
		\node [style=none] (126)  at (-0.5, 1.25) {};
		\node [style=none] (127)  at (0.5, 1.25) {};
		\node [style=none] (128)  at (1.0, 1.25) {};
		\node [style=none] (129)  at (-1.0, 1.5) {$w_1$};
		\node [style=none] (130)  at (-0.5, 1.5) {$v_1$};
		\node [style=none] (131)  at (0.5, 1.5) {$w_n$};
		\node [style=none] (132)  at (1.0, 1.5) {$v_n$};
		\node [style=contraction] (135)  at (0.0, -1.0) {};
		\node [style=none] (136)  at (0.0, -1.25) {};
		\node [style=none] (137)  at (0.0, -0.5) {$\cdots$};
		\node [style=none] (138)  at (-1.0, -1.0) {$w_1 \sqcup v_1$};
		\node [style=none] (139)  at (1.0, -1.0) {$w_n \sqcup v_n$};
		\node [style=contraction] (140)  at (-0.5, 0.25) {};
		\node [style=contraction] (141)  at (0.5, 0.25) {};
		\node [style=plus] (142)  at (-0.5, -0.25) {};
		\node [style=plus] (143)  at (0.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (121) to (140);
		\draw [bend right] (122) to (128.center);
		\draw (122) to (141);
		\draw [bend right] (125.center) to (121);
		\draw [bend right=15] (126.center) to (122);
		\draw [bend left=15] (127.center) to (121);
		\draw (135) to (136.center);
		\draw (140) to (142);
		\draw (140) to (143);
		\draw (141) to (143);
		\draw (142) to (141);
		\draw [bend right] (142) to (135);
		\draw [bend left] (143) to (135);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/nat_induced_proof/nat_induced_proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=contraction] (30)  at (0.0, -0.25) {};
		\node [style=none] (33)  at (-1.0, 0.75) {};
		\node [style=none] (34)  at (-0.5, 0.75) {};
		\node [style=none] (35)  at (0.5, 0.75) {};
		\node [style=none] (36)  at (1.0, 0.75) {};
		\node [style=none] (37)  at (-1.0, 1.0) {$w_1$};
		\node [style=none] (38)  at (-0.5, 1.0) {$v_1$};
		\node [style=none] (39)  at (0.5, 1.0) {$w_n$};
		\node [style=none] (40)  at (1.0, 1.0) {$v_n$};
		\node [style=none] (41)  at (0.0, 0.0) {$\cdots$};
		\node [style=none] (42)  at (0.0, -0.75) {};
		\node [style=none] (43)  at (0.0, -1.0) {$\sqcup^n(w_i \sqcup v_i)$};
		\node [style=none] (59)  at (0.0, 0.75) {$\cdots$};
		\node [style=plus] (98)  at (-0.5, 0.25) {};
		\node [style=plus] (99)  at (0.5, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (30) to (42.center);
		\draw [bend right] (33.center) to (98);
		\draw (34.center) to (98);
		\draw (35.center) to (99);
		\draw [bend left] (36.center) to (99);
		\draw [bend right] (98) to (30);
		\draw [bend left] (99) to (30);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/not-circuit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=plus] (0) at (0, 0.5) {};
		\node [style=plus] (1) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=30, out=-150, looseness=1.25] (0) to (1);
		\draw [in=150, out=-30] (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/parallel-scalars/parallel-scalars_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (93)  at (0.0, 0.425) {};
		\node [style=dot] (95)  at (0.0, -0.425) {};
		\node [style=box, font={\tiny}] (97)  at (0.0, 0.0) {$\lambda\mu{+}\lambda{+}\mu$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (95) to (93);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-scalars/parallel-scalars_07.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (106)  at (0.0, 0.375) {};
		\node [style=box, font={\tiny}] (107)  at (0.0, 0.0) {$\lambda\mu{-}1$};
		\node [style=dot] (108)  at (0.0, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (107) to (106);
		\draw (107) to (108);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-distribute-over-isos-prf-oplus/scalars-distribute-over-isos-prf-oplus_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.75, 0.125) {};
		\node [style=none] (1)  at (0.75, 0.125) {};
		\node [style=none] (2)  at (0.0, -0.125) {$\iso_{A\oplus B}$};
		\node [style=none] (3)  at (-0.75, -0.375) {};
		\node [style=none] (4)  at (0.75, -0.375) {};
		\node [style=none] (5)  at (0.0, 0.625) {};
		\node [style=none] (6)  at (0.0, 0.125) {};
		\node [style=none] (7)  at (-0.5, -0.375) {};
		\node [style=none] (8)  at (-0.5, -0.625) {};
		\node [style=none] (9)  at (0.5, -0.375) {};
		\node [style=none] (10)  at (0.5, -0.625) {};
		\node [style=none] (11)  at (0.0, -0.5) {...};
		\node [style=box] (37)  at (0.0, 0.375) {$s$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (3.center) to (0.center);
		\draw (4.center) to (1.center);
		\draw (4.center) to (3.center);
		\draw (6.center) to (5.center);
		\draw (8.center) to (7.center);
		\draw (10.center) to (9.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-distribute-over-isos-prf-oplus/scalars-distribute-over-isos-prf-oplus_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (13)  at (-1.025, -0.187) {};
		\node [style=none] (14)  at (-0.125, -0.187) {};
		\node [style=none] (15)  at (-0.575, -0.437) {$\iso_A$};
		\node [style=none] (16)  at (-1.025, -0.688) {};
		\node [style=none] (17)  at (-0.125, -0.688) {};
		\node [style=none] (18)  at (-0.575, -0.187) {};
		\node [style=none] (19)  at (-0.9, -0.688) {};
		\node [style=none] (20)  at (-0.9, -0.938) {};
		\node [style=none] (21)  at (-0.25, -0.688) {};
		\node [style=none] (22)  at (-0.25, -0.938) {};
		\node [style=none] (23)  at (-0.575, -0.812) {...};
		\node [style=plus] (24)  at (-0.0, 0.113) {};
		\node [style=none] (25)  at (-0.0, 0.938) {};
		\node [style=none] (26)  at (0.55, -0.187) {};
		\node [style=none] (27)  at (0.125, -0.187) {};
		\node [style=none] (28)  at (1.025, -0.187) {};
		\node [style=none] (29)  at (0.575, -0.437) {$\iso_ B$};
		\node [style=none] (30)  at (0.125, -0.688) {};
		\node [style=none] (31)  at (1.025, -0.688) {};
		\node [style=none] (32)  at (0.25, -0.688) {};
		\node [style=none] (33)  at (0.25, -0.938) {};
		\node [style=none] (34)  at (0.9, -0.688) {};
		\node [style=none] (35)  at (0.9, -0.938) {};
		\node [style=none] (36)  at (0.575, -0.812) {...};
		\node [style=box] (38)  at (-0.0, 0.562) {$s$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (13.center) to (14.center);
		\draw (16.center) to (13.center);
		\draw (17.center) to (14.center);
		\draw (17.center) to (16.center);
		\draw (20.center) to (19.center);
		\draw (22.center) to (21.center);
		\draw [in=90, out=-165] (24) to (18.center);
		\draw (25.center) to (24);
		\draw [in=-15, out=90] (26.center) to (24);
		\draw (27.center) to (28.center);
		\draw (30.center) to (27.center);
		\draw (31.center) to (28.center);
		\draw (31.center) to (30.center);
		\draw (33.center) to (32.center);
		\draw (35.center) to (34.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-distribute-over-isos-prf-oplus/scalars-distribute-over-isos-prf-oplus_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (40)  at (-1.025, -0.187) {};
		\node [style=none] (41)  at (-0.125, -0.187) {};
		\node [style=none] (42)  at (-0.575, -0.437) {$\iso_A$};
		\node [style=none] (43)  at (-1.025, -0.688) {};
		\node [style=none] (44)  at (-0.125, -0.688) {};
		\node [style=none] (45)  at (-0.575, -0.187) {};
		\node [style=none] (46)  at (-0.9, -0.688) {};
		\node [style=none] (47)  at (-0.9, -0.938) {};
		\node [style=none] (48)  at (-0.25, -0.688) {};
		\node [style=none] (49)  at (-0.25, -0.938) {};
		\node [style=none] (50)  at (-0.575, -0.812) {...};
		\node [style=plus] (51)  at (0.0, 0.613) {};
		\node [style=none] (52)  at (0.0, 0.938) {};
		\node [style=none] (53)  at (0.55, -0.187) {};
		\node [style=none] (54)  at (0.125, -0.187) {};
		\node [style=none] (55)  at (1.025, -0.187) {};
		\node [style=none] (56)  at (0.575, -0.437) {$\iso_ B$};
		\node [style=none] (57)  at (0.125, -0.688) {};
		\node [style=none] (58)  at (1.025, -0.688) {};
		\node [style=none] (59)  at (0.25, -0.688) {};
		\node [style=none] (60)  at (0.25, -0.938) {};
		\node [style=none] (61)  at (0.9, -0.688) {};
		\node [style=none] (62)  at (0.9, -0.938) {};
		\node [style=none] (63)  at (0.575, -0.812) {...};
		\node [style=box] (64)  at (-0.575, 0.113) {$s$};
		\node [style=box] (65)  at (0.55, 0.113) {$s$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (40.center) to (41.center);
		\draw (43.center) to (40.center);
		\draw (44.center) to (41.center);
		\draw (44.center) to (43.center);
		\draw (47.center) to (46.center);
		\draw (49.center) to (48.center);
		\draw (51) to (64);
		\draw (52.center) to (51);
		\draw (54.center) to (55.center);
		\draw (57.center) to (54.center);
		\draw (58.center) to (55.center);
		\draw (58.center) to (57.center);
		\draw (60.center) to (59.center);
		\draw (62.center) to (61.center);
		\draw (64) to (45.center);
		\draw (65) to (51);
		\draw (65) to (53.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-distribute-over-isos-prf-oplus/scalars-distribute-over-isos-prf-oplus_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (67)  at (-1.025, 0.312) {};
		\node [style=none] (68)  at (-0.125, 0.312) {};
		\node [style=none] (69)  at (-0.575, 0.063) {$\iso_A$};
		\node [style=none] (70)  at (-1.025, -0.187) {};
		\node [style=none] (71)  at (-0.125, -0.187) {};
		\node [style=none] (72)  at (-0.575, 0.312) {};
		\node [style=none] (73)  at (-0.9, -0.187) {};
		\node [style=none] (74)  at (-0.9, -0.938) {};
		\node [style=none] (75)  at (-0.25, -0.187) {};
		\node [style=none] (76)  at (-0.25, -0.938) {};
		\node [style=none] (77)  at (-0.575, -0.812) {...};
		\node [style=plus] (78)  at (0.0, 0.613) {};
		\node [style=none] (79)  at (0.0, 0.938) {};
		\node [style=none] (80)  at (0.55, 0.312) {};
		\node [style=none] (81)  at (0.125, 0.312) {};
		\node [style=none] (82)  at (1.025, 0.312) {};
		\node [style=none] (83)  at (0.575, 0.063) {$\iso_ B$};
		\node [style=none] (84)  at (0.125, -0.187) {};
		\node [style=none] (85)  at (1.025, -0.187) {};
		\node [style=none] (86)  at (0.25, -0.187) {};
		\node [style=none] (87)  at (0.25, -0.938) {};
		\node [style=none] (88)  at (0.9, -0.187) {};
		\node [style=none] (89)  at (0.9, -0.938) {};
		\node [style=none] (90)  at (0.575, -0.812) {...};
		\node [style=box] (91)  at (-0.9, -0.562) {$s$};
		\node [style=box] (92)  at (-0.25, -0.562) {$s$};
		\node [style=box] (93)  at (0.25, -0.562) {$s$};
		\node [style=box] (94)  at (0.9, -0.562) {$s$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (67.center) to (68.center);
		\draw (70.center) to (67.center);
		\draw (71.center) to (68.center);
		\draw (71.center) to (70.center);
		\draw (74.center) to (73.center);
		\draw (76.center) to (75.center);
		\draw [in=90, out=-165] (78) to (72.center);
		\draw (79.center) to (78);
		\draw [in=-15, out=90] (80.center) to (78);
		\draw (81.center) to (82.center);
		\draw (84.center) to (81.center);
		\draw (85.center) to (82.center);
		\draw (85.center) to (84.center);
		\draw (87.center) to (86.center);
		\draw (89.center) to (88.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-distribute-over-isos-prf-oplus/scalars-distribute-over-isos-prf-oplus_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (96)  at (-0.75, 0.375) {};
		\node [style=none] (97)  at (0.75, 0.375) {};
		\node [style=none] (98)  at (0.0, 0.125) {$\iso_{A\oplus B}$};
		\node [style=none] (99)  at (-0.75, -0.125) {};
		\node [style=none] (100)  at (0.75, -0.125) {};
		\node [style=none] (101)  at (0.0, 0.625) {};
		\node [style=none] (102)  at (0.0, 0.375) {};
		\node [style=none] (103)  at (-0.5, -0.125) {};
		\node [style=none] (104)  at (-0.5, -0.625) {};
		\node [style=none] (105)  at (0.5, -0.125) {};
		\node [style=none] (106)  at (0.5, -0.625) {};
		\node [style=none] (107)  at (0.0, -0.5) {...};
		\node [style=box] (108)  at (-0.5, -0.375) {$s$};
		\node [style=box] (109)  at (0.5, -0.375) {$s$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (96.center) to (97.center);
		\draw (99.center) to (96.center);
		\draw (100.center) to (97.center);
		\draw (100.center) to (99.center);
		\draw (102.center) to (101.center);
		\draw (104.center) to (103.center);
		\draw (106.center) to (105.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/terms/unit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=tensor] (0) at (0, 0) {};
		\node [style=none] (1) at (0, -0.5) {};
		\node [style=none] (2) at (0.25, 0) {$\one$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/terms/var.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.25) {};
		\node [style=none] (2) at (0.25, 0.25) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/two-dangling-wires-1/two-dangling-wires-1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.3, -0.65) {};
		\node [style=small-contraction] (2)  at (0.05, -0.075) {};
		\node [style=dot] (3)  at (-0.3, -0.65) {};
		\node [style=box, font={\tiny}] (7)  at (-0.2, -0.35) {$\lambda$};
		\node [style=dot] (8)  at (0.05, 0.65) {};
		\node [style=box, font={\tiny}] (9)  at (0.05, 0.3) {$\mu$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (0.center);
		\draw (2) to (7);
		\draw (7) to (3);
		\draw (9) to (8);
		\draw (9) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/two-dangling-wires-1/two-dangling-wires-1_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (10)  at (0.3, -0.525) {};
		\node [style=small-contraction] (11)  at (0.05, 0.05) {};
		\node [style=dot] (12)  at (-0.3, -0.525) {};
		\node [style=box, font={\tiny}] (13)  at (-0.2, -0.225) {$\lambda\mu$};
		\node [style=dot] (14)  at (0.05, 0.525) {};
		\node [style=box, font={\tiny}] (15)  at (0.3, -0.25) {$\mu$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10.center) to (15);
		\draw (11) to (13);
		\draw (11) to (15);
		\draw (13) to (12);
		\draw (14) to (11);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/two-dangling-wires-1/two-dangling-wires-1_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (17)  at (0.25, -0.475) {};
		\node [style=dot] (19)  at (-0.25, -0.325) {};
		\node [style=box, font={\tiny}] (20)  at (-0.25, 0.075) {$\lambda\mu$};
		\node [style=dot] (21)  at (-0.25, 0.475) {};
		\node [style=box, font={\tiny}] (22)  at (0.25, -0.15) {$\mu$};
		\node [style=dot] (23)  at (0.25, 0.325) {};
		\node [style=none, font={\tiny}, text=gray] (24)  at (-0.5, -0.15) {$s_0$};
		\node [style=none, font={\tiny}, text=gray] (25)  at (0.5, -0.4) {$s_1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (17.center) to (22);
		\draw (20) to (19);
		\draw (21) to (20);
		\draw (23) to (22);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/two-dangling-wires-2/two-dangling-wires-2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.575, -0.287) {};
		\node [style=small-contraction] (1)  at (0.075, 0.288) {};
		\node [style=dot] (2)  at (-0.275, -0.287) {};
		\node [style=box, font={\tiny}] (4)  at (-0.175, 0.013) {$\lambda$};
		\node [style=dot] (5)  at (0.075, -0.487) {};
		\node [style=box, font={\tiny}] (6)  at (0.075, -0.087) {$\mu$};
		\node [style=none] (7)  at (0.075, 0.713) {};
		\node [style=none, font={\tiny}, text=gray] (8)  at (-0.575, -0.463) {$s_0$};
		\node [style=none, font={\tiny}, text=gray] (9)  at (0.175, -0.713) {$s_1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (1) to (0.center);
		\draw (1) to (4);
		\draw (4) to (2);
		\draw (6) to (5);
		\draw (6) to (1);
		\draw (7.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/two-dangling-wires-2/two-dangling-wires-2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (10)  at (0.387, -0.5) {};
		\node [style=small-contraction] (11)  at (-0.113, 0.325) {};
		\node [style=box, font={\tiny}] (13)  at (-0.388, 0.05) {$\lambda$};
		\node [style=dot] (14)  at (-0.363, -0.75) {};
		\node [style=box, font={\tiny}] (15)  at (-0.088, -0.05) {$\mu$};
		\node [style=none] (16)  at (-0.113, 0.75) {};
		\node [style=small-contraction] (17)  at (-0.363, -0.425) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (11) to (10.center);
		\draw (11) to (13);
		\draw (15) to (11);
		\draw (16.center) to (11);
		\draw (17) to (14);
		\draw (17) to (13);
		\draw (17) to (15);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/two-dangling-wires-2/two-dangling-wires-2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (19)  at (0.375, -0.625) {};
		\node [style=small-contraction] (20)  at (-0.125, 0.2) {};
		\node [style=box, font={\tiny}] (21)  at (-0.375, -0.2) {$\lambda{+}\mu$};
		\node [style=dot] (22)  at (-0.375, -0.625) {};
		\node [style=none] (24)  at (-0.125, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (20) to (19.center);
		\draw (20) to (21);
		\draw (22) to (21);
		\draw (24.center) to (20);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/unit-nw.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=tensor] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.25) {};
		\node [style=none, font={\tiny}, color=gray] (2) at (-0.125, -0.075) {$e_0$};
		\node [style=none, font={\tiny}] (3) at (0, -0.425) {$\one$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

